On Fading Channel Dependency Structures with a Positive Zero-Outage Capacity

With emerging wireless technologies like 6G, many new applications like autonomous systems evolve which have strict demands on the reliability and latency of data communications. In the scenario of the commonly investigated independent slow fading links, the zero-outage capacity (ZOC) is zero and retransmissions are therefore inevitable. In this work, we show that a positive ZOC can be achieved under the same setting of slow fading with constant transmit power and without perfect channel state information at the transmitter, if the joint distribution of the channel gains follows certain structures. This allows reliable reception without any outages, thus not requiring retransmissions. Based on a systematic copula approach, we show that there exists a set of dependency structures for which positive ZOCs can be achieved for both maximum ratio combining (MRC) and selection combining (SC). We characterize the maximum ZOC within a finite number of bits. The results are evaluated explicitly for the special cases of Rayleigh fading and Nakagami-$m$ fading in order to quantify the ZOCs for common fading models.

==> data/boundary-example.dat <==
x	boundary
0.0	inf
0.030303030303030304	5.340976028100847
0.06060606060606061	4.650227317616698
0.09090909090909091	4.247158757427634
0.12121212121212122	3.9618713107493577
0.15151515151515152	3.741120463078559
0.18181818181818182	3.5611896878178824
0.21212121212121213	3.409427867438146
0.24242424242424243	3.2782834122042095
0.2727272727272727	3.1628853919147275
0.30303030303030304	3.059907969637795
0.33333333333333337	2.9669789612704704
0.36363636363636365	2.8823468338204914
0.3939393939393939	2.8046814538402316
0.42424242424242425	2.7329488875888175
0.4545454545454546	2.6663295002730383
0.48484848484848486	2.6041625416397673
0.5151515151515151	2.5459075607294532
0.5454545454545454	2.491116866270563
0.5757575757575758	2.43941544293383
0.6060606060606061	2.3904860251142783
0.6363636363636364	2.3440578162336965
0.6666666666666667	2.2998978346993257
0.696969696969697	2.2578041851359294
0.7272727272727273	2.2176007627311507
0.7575757575757576	2.179133039335578
0.7878787878787878	2.142264676526152
0.8181818181818182	2.106874778219254
0.8484848484848485	2.0728556431737637
0.8787878787878788	2.040110912059072
0.9090909090909092	2.008554028777334
0.9393939393939394	1.978106954176235
0.9696969696969697	1.9486990840464935
1.0	1.9202663336669314
1.0303030303030303	1.8927503590506107
1.0606060606060606	1.866097891105111
1.0909090909090908	1.8402601636131863
1.1212121212121213	1.815192419603896
1.1515151515151516	1.7908534835660468
1.1818181818181819	1.7672053892384192
1.2121212121212122	1.7442130545313184
1.2424242424242424	1.7218439965943217
1.2727272727272727	1.7000680812238473
1.303030303030303	1.6788573017608677
1.3333333333333335	1.6581855834098216
1.3636363636363638	1.6380286095500511
1.393939393939394	1.6183636671387842
1.4242424242424243	1.5991695087415176
1.4545454545454546	1.580426229088922
1.4848484848484849	1.5621151543626945
1.5151515151515151	1.5442187426670637
1.5454545454545454	1.5267204943566381
1.5757575757575757	1.509604871072014
1.6060606060606062	1.4928572224877479
1.6363636363636365	1.476463719907572
1.6666666666666667	1.4604112959528623
1.696969696969697	1.4446875896855067
1.7272727272727273	1.42928089658795
1.7575757575757576	1.41418012289349
1.7878787878787878	1.3993747438205624
1.8181818181818183	1.3848547653172678
1.8484848484848486	1.3706106889679592
1.878787878787879	1.3566334797533428
1.9090909090909092	1.342914536390118
1.9393939393939394	1.3294456640063799
1.9696969696969697	1.3162190489354686
2.0	1.3032272354341925
2.0303030303030303	1.2904631041517571
2.0606060606060606	1.2779198521937798
2.090909090909091	1.2655909746416372
2.121212121212121	1.2534702474015065
2.1515151515151514	1.2415517112699088
2.1818181818181817	1.2298296571136635
2.2121212121212124	1.2182986120720156
2.2424242424242427	1.2069533266974857
2.272727272727273	1.1957887629598267
2.303030303030303	1.1848000830444951
2.3333333333333335	1.1739826388833103
2.3636363636363638	1.1633319623606169
2.393939393939394	1.1528437561433058
2.4242424242424243	1.142513885087613
2.4545454545454546	1.1323383681797023
2.484848484848485	1.122313370970721
2.515151515151515	1.1124351984703804
2.5454545454545454	1.1027002884660975
2.5757575757575757	1.0931052052374808
2.606060606060606	1.083646633638418
2.6363636363636362	1.074321373521263
2.666666666666667	1.0651263344796589
2.6969696969696972	1.0560585308884005
2.7272727272727275	1.0471150772204116
2.757575757575758	1.0382931836224747
2.787878787878788	1.0295901517327337
2.8181818181818183	1.021003370724293
2.8484848484848486	1.0125303135604018
2.878787878787879	1.0041685334477854
2.909090909090909	0.9959156604756795
2.9393939393939394	0.9877693984290143
2.9696969696969697	0.979727521765034
3.0	0.9717878727433975


==> data/bounds_zoc_rayleigh_symmetric.dat <==
fhW	inner	outerPhi	exact	n
1.2547720175235226	1.2547720175235226	1.584962500721156	1.2547720175235226	2
2.102939208156835	1.4664235204371758	2.0	1.917582641040482	3
2.7104323052034447	1.674397682722302	2.321928094887362	2.295905821774459	4
3.177469699994785	1.8618660724416234	2.584962500721156	2.5759877440088723	5
3.554657217272295	2.029897694354292	2.807354922057604	2.8041326292934374	6
3.870006693780614	2.1813794017120336	3.0	2.9988210055279003	7
4.140413219459064	2.318983450774356	3.169925001442312	3.169489953307812	8
4.376778043814918	2.444904413563353	3.321928094887362	3.321767028975051	9
4.586515623104507	2.5609020797180775	3.4594316186372973	3.4593719364316686	10


==> data/grid-zero-out-snr-t0.5.dat <==
snrx	snry	capac
-10.0	-10.0	0.08070734098131534
-9.591836734693878	-10.0	0.08425455418704715
-9.183673469387756	-10.0	0.0874834064667279
-8.775510204081632	-10.0	0.09033622923705226
-8.36734693877551	-10.0	0.09274992676208155
-7.959183673469388	-10.0	0.09465541869944472
-7.551020408163265	-10.0	0.09597698082872187
-7.142857142857142	-10.0	0.09663146343397032
-6.73469387755102	-10.0	0.09668652598246481
-6.326530612244898	-10.0	0.09668652598246481
-5.918367346938775	-10.0	0.09668652598246481
-5.5102040816326525	-10.0	0.09668652598246481
-5.1020408163265305	-10.0	0.09668652598246481
-4.6938775510204085	-10.0	0.09668652598246481
-4.285714285714286	-10.0	0.09668652598246481
-3.8775510204081627	-10.0	0.09668652598246481
-3.4693877551020407	-10.0	0.09668652598246481
-3.0612244897959187	-10.0	0.09668652598246481
-2.6530612244897958	-10.0	0.09668652598246481
-2.244897959183673	-10.0	0.09668652598246481
-1.8367346938775508	-10.0	0.09668652598246481
-1.4285714285714288	-10.0	0.09668652598246481
-1.020408163265305	-10.0	0.09668652598246481
-0.612244897959183	-10.0	0.09668652598246481
-0.204081632653061	-10.0	0.09668652598246481
0.204081632653061	-10.0	0.09668652598246481
0.612244897959183	-10.0	0.09668652598246481
1.0204081632653068	-10.0	0.09668652598246481
1.4285714285714288	-10.0	0.09668652598246481
1.8367346938775508	-10.0	0.09668652598246481
2.2448979591836746	-10.0	0.09668652598246481
2.6530612244897966	-10.0	0.09668652598246481
3.0612244897959187	-10.0	0.09668652598246481
3.4693877551020407	-10.0	0.09668652598246481
3.8775510204081627	-10.0	0.09668652598246481
4.2857142857142865	-10.0	0.09668652598246481
4.6938775510204085	-10.0	0.09668652598246481
5.1020408163265305	-10.0	0.09668652598246481
5.510204081632654	-10.0	0.09668652598246481
5.918367346938776	-10.0	0.09668652598246481
6.326530612244898	-10.0	0.09668652598246481
6.73469387755102	-10.0	0.09668652598246481
7.142857142857142	-10.0	0.09668652598246481
7.551020408163264	-10.0	0.09668652598246481
7.95918367346939	-10.0	0.09668652598246481
8.367346938775512	-10.0	0.09668652598246481
8.775510204081634	-10.0	0.09668652598246481
9.183673469387756	-10.0	0.09668652598246481
9.591836734693878	-10.0	0.09668652598246481
10.0	-10.0	0.09668652598246481
-10.0	-9.591836734693878	0.08425455418704715
-9.591836734693878	-9.591836734693878	0.08842131209270224
-9.183673469387756	-9.591836734693878	0.09229685048383536
-8.775510204081632	-9.591836734693878	0.09582379514642117
-8.36734693877551	-9.591836734693878	0.09893938906154785
-7.959183673469388	-9.591836734693878	0.10157496756298624
-7.551020408163265	-9.591836734693878	0.10365533722697376
-7.142857142857142	-9.591836734693878	0.10509803854951935
-6.73469387755102	-9.591836734693878	0.10581246857639376
-6.326530612244898	-9.591836734693878	0.10587257323267646
-5.918367346938775	-9.591836734693878	0.10587257323267646
-5.5102040816326525	-9.591836734693878	0.10587257323267646
-5.1020408163265305	-9.591836734693878	0.10587257323267646
-4.6938775510204085	-9.591836734693878	0.10587257323267646
-4.285714285714286	-9.591836734693878	0.10587257323267646
-3.8775510204081627	-9.591836734693878	0.10587257323267646
-3.4693877551020407	-9.591836734693878	0.10587257323267646
-3.0612244897959187	-9.591836734693878	0.10587257323267646
-2.6530612244897958	-9.591836734693878	0.10587257323267646
-2.244897959183673	-9.591836734693878	0.10587257323267646
-1.8367346938775508	-9.591836734693878	0.10587257323267646
-1.4285714285714288	-9.591836734693878	0.10587257323267646
-1.020408163265305	-9.591836734693878	0.10587257323267646
-0.612244897959183	-9.591836734693878	0.10587257323267646
-0.204081632653061	-9.591836734693878	0.10587257323267646
0.204081632653061	-9.591836734693878	0.10587257323267646
0.612244897959183	-9.591836734693878	0.10587257323267646
1.0204081632653068	-9.591836734693878	0.10587257323267646
1.4285714285714288	-9.591836734693878	0.10587257323267646
1.8367346938775508	-9.591836734693878	0.10587257323267646
2.2448979591836746	-9.591836734693878	0.10587257323267646
2.6530612244897966	-9.591836734693878	0.10587257323267646
3.0612244897959187	-9.591836734693878	0.10587257323267646
3.4693877551020407	-9.591836734693878	0.10587257323267646
3.8775510204081627	-9.591836734693878	0.10587257323267646
4.2857142857142865	-9.591836734693878	0.10587257323267646
4.6938775510204085	-9.591836734693878	0.10587257323267646
5.1020408163265305	-9.591836734693878	0.10587257323267646
5.510204081632654	-9.591836734693878	0.10587257323267646
5.918367346938776	-9.591836734693878	0.10587257323267646
6.326530612244898	-9.591836734693878	0.10587257323267646
6.73469387755102	-9.591836734693878	0.10587257323267646
7.142857142857142	-9.591836734693878	0.10587257323267646
7.551020408163264	-9.591836734693878	0.10587257323267646
7.95918367346939	-9.591836734693878	0.10587257323267646
8.367346938775512	-9.591836734693878	0.10587257323267646
8.775510204081634	-9.591836734693878	0.10587257323267646
9.183673469387756	-9.591836734693878	0.10587257323267646
9.591836734693878	-9.591836734693878	0.10587257323267646
10.0	-9.591836734693878	0.10587257323267646
-10.0	-9.183673469387756	0.0874834064667279
-9.591836734693878	-9.183673469387756	0.09229685048383536
-9.183673469387756	-9.183673469387756	0.09684815310619671
-8.775510204081632	-9.183673469387756	0.10108027280001458
-8.36734693877551	-9.183673469387756	0.10493081751636131
-7.959183673469388	-9.183673469387756	0.10833155221361983
-7.551020408163265	-9.183673469387756	0.11120781605571885
-7.142857142857142	-9.183673469387756	0.11347782992672517
-6.73469387755102	-9.183673469387756	0.1150518712128056
-6.326530612244898	-9.183673469387756	0.11583128815399356
-5.918367346938775	-9.183673469387756	0.11589685852735274
-5.5102040816326525	-9.183673469387756	0.11589685852735274
-5.1020408163265305	-9.183673469387756	0.11589685852735274
-4.6938775510204085	-9.183673469387756	0.11589685852735274
-4.285714285714286	-9.183673469387756	0.11589685852735274
-3.8775510204081627	-9.183673469387756	0.11589685852735274
-3.4693877551020407	-9.183673469387756	0.11589685852735274
-3.0612244897959187	-9.183673469387756	0.11589685852735274
-2.6530612244897958	-9.183673469387756	0.11589685852735274
-2.244897959183673	-9.183673469387756	0.11589685852735274
-1.8367346938775508	-9.183673469387756	0.11589685852735274
-1.4285714285714288	-9.183673469387756	0.11589685852735274
-1.020408163265305	-9.183673469387756	0.11589685852735274
-0.612244897959183	-9.183673469387756	0.11589685852735274
-0.204081632653061	-9.183673469387756	0.11589685852735274
0.204081632653061	-9.183673469387756	0.11589685852735274
0.612244897959183	-9.183673469387756	0.11589685852735274
1.0204081632653068	-9.183673469387756	0.11589685852735274
1.4285714285714288	-9.183673469387756	0.11589685852735274
1.8367346938775508	-9.183673469387756	0.11589685852735274
2.2448979591836746	-9.183673469387756	0.11589685852735274
2.6530612244897966	-9.183673469387756	0.11589685852735274
3.0612244897959187	-9.183673469387756	0.11589685852735274
3.4693877551020407	-9.183673469387756	0.11589685852735274
3.8775510204081627	-9.183673469387756	0.11589685852735274
4.2857142857142865	-9.183673469387756	0.11589685852735274
4.6938775510204085	-9.183673469387756	0.11589685852735274
5.1020408163265305	-9.183673469387756	0.11589685852735274
5.510204081632654	-9.183673469387756	0.11589685852735274
5.918367346938776	-9.183673469387756	0.11589685852735274
6.326530612244898	-9.183673469387756	0.11589685852735274
6.73469387755102	-9.183673469387756	0.11589685852735274
7.142857142857142	-9.183673469387756	0.11589685852735274
7.551020408163264	-9.183673469387756	0.11589685852735274
7.95918367346939	-9.183673469387756	0.11589685852735274
8.367346938775512	-9.183673469387756	0.11589685852735274
8.775510204081634	-9.183673469387756	0.11589685852735274
9.183673469387756	-9.183673469387756	0.11589685852735274
9.591836734693878	-9.183673469387756	0.11589685852735274
10.0	-9.183673469387756	0.11589685852735274
-10.0	-8.775510204081632	0.09033622923705226
-9.591836734693878	-8.775510204081632	0.09582379514642117
-9.183673469387756	-8.775510204081632	0.10108027280001458
-8.775510204081632	-8.775510204081632	0.106048999427641
-8.36734693877551	-8.775510204081632	0.11066798153014898
-7.959183673469388	-8.775510204081632	0.1148694341309751
-7.551020408163265	-8.775510204081632	0.11857923602783
-7.142857142857142	-8.775510204081632	0.12171628228600903
-6.73469387755102	-8.775510204081632	0.12419171170158498
-6.326530612244898	-8.775510204081632	0.12590798258379646
-5.918367346938775	-8.775510204081632	0.1267577646482963
-5.5102040816326525	-8.775510204081632	0.12682925277143908
-5.1020408163265305	-8.775510204081632	0.12682925277143908
-4.6938775510204085	-8.775510204081632	0.12682925277143908
-4.285714285714286	-8.775510204081632	0.12682925277143908
-3.8775510204081627	-8.775510204081632	0.12682925277143908
-3.4693877551020407	-8.775510204081632	0.12682925277143908
-3.0612244897959187	-8.775510204081632	0.12682925277143908
-2.6530612244897958	-8.775510204081632	0.12682925277143908
-2.244897959183673	-8.775510204081632	0.12682925277143908
-1.8367346938775508	-8.775510204081632	0.12682925277143908
-1.4285714285714288	-8.775510204081632	0.12682925277143908
-1.020408163265305	-8.775510204081632	0.12682925277143908
-0.612244897959183	-8.775510204081632	0.12682925277143908
-0.204081632653061	-8.775510204081632	0.12682925277143908
0.204081632653061	-8.775510204081632	0.12682925277143908
0.612244897959183	-8.775510204081632	0.12682925277143908
1.0204081632653068	-8.775510204081632	0.12682925277143908
1.4285714285714288	-8.775510204081632	0.12682925277143908
1.8367346938775508	-8.775510204081632	0.12682925277143908
2.2448979591836746	-8.775510204081632	0.12682925277143908
2.6530612244897966	-8.775510204081632	0.12682925277143908
3.0612244897959187	-8.775510204081632	0.12682925277143908
3.4693877551020407	-8.775510204081632	0.12682925277143908
3.8775510204081627	-8.775510204081632	0.12682925277143908
4.2857142857142865	-8.775510204081632	0.12682925277143908
4.6938775510204085	-8.775510204081632	0.12682925277143908
5.1020408163265305	-8.775510204081632	0.12682925277143908
5.510204081632654	-8.775510204081632	0.12682925277143908
5.918367346938776	-8.775510204081632	0.12682925277143908
6.326530612244898	-8.775510204081632	0.12682925277143908
6.73469387755102	-8.775510204081632	0.12682925277143908
7.142857142857142	-8.775510204081632	0.12682925277143908
7.551020408163264	-8.775510204081632	0.12682925277143908
7.95918367346939	-8.775510204081632	0.12682925277143908
8.367346938775512	-8.775510204081632	0.12682925277143908
8.775510204081634	-8.775510204081632	0.12682925277143908
9.183673469387756	-8.775510204081632	0.12682925277143908
9.591836734693878	-8.775510204081632	0.12682925277143908
10.0	-8.775510204081632	0.12682925277143908
-10.0	-8.36734693877551	0.09274992676208155
-9.591836734693878	-8.36734693877551	0.09893938906154785
-9.183673469387756	-8.36734693877551	0.10493081751636131
-8.775510204081632	-8.36734693877551	0.11066798153014898
-8.36734693877551	-8.36734693877551	0.11608932689765265
-7.959183673469388	-8.36734693877551	0.12112754576148599
-7.551020408163265	-8.36734693877551	0.12570906924456446
-7.142857142857142	-8.36734693877551	0.12975346463064044
-6.73469387755102	-8.36734693877551	0.1331727156035598
-6.326530612244898	-8.36734693877551	0.13587035991774368
-5.918367346938775	-8.36734693877551	0.13774045367339463
-5.5102040816326525	-8.36734693877551	0.1386663247231368
-5.1020408163265305	-8.36734693877551	0.13874421162423528
-4.6938775510204085	-8.36734693877551	0.13874421162423528
-4.285714285714286	-8.36734693877551	0.13874421162423528
-3.8775510204081627	-8.36734693877551	0.13874421162423528
-3.4693877551020407	-8.36734693877551	0.13874421162423528
-3.0612244897959187	-8.36734693877551	0.13874421162423528
-2.6530612244897958	-8.36734693877551	0.13874421162423528
-2.244897959183673	-8.36734693877551	0.13874421162423528
-1.8367346938775508	-8.36734693877551	0.13874421162423528
-1.4285714285714288	-8.36734693877551	0.13874421162423528
-1.020408163265305	-8.36734693877551	0.13874421162423528
-0.612244897959183	-8.36734693877551	0.13874421162423528
-0.204081632653061	-8.36734693877551	0.13874421162423528
0.204081632653061	-8.36734693877551	0.13874421162423528
0.612244897959183	-8.36734693877551	0.13874421162423528
1.0204081632653068	-8.36734693877551	0.13874421162423528
1.4285714285714288	-8.36734693877551	0.13874421162423528
1.8367346938775508	-8.36734693877551	0.13874421162423528
2.2448979591836746	-8.36734693877551	0.13874421162423528
2.6530612244897966	-8.36734693877551	0.13874421162423528
3.0612244897959187	-8.36734693877551	0.13874421162423528
3.4693877551020407	-8.36734693877551	0.13874421162423528
3.8775510204081627	-8.36734693877551	0.13874421162423528
4.2857142857142865	-8.36734693877551	0.13874421162423528
4.6938775510204085	-8.36734693877551	0.13874421162423528
5.1020408163265305	-8.36734693877551	0.13874421162423528
5.510204081632654	-8.36734693877551	0.13874421162423528
5.918367346938776	-8.36734693877551	0.13874421162423528
6.326530612244898	-8.36734693877551	0.13874421162423528
6.73469387755102	-8.36734693877551	0.13874421162423528
7.142857142857142	-8.36734693877551	0.13874421162423528
7.551020408163264	-8.36734693877551	0.13874421162423528
7.95918367346939	-8.36734693877551	0.13874421162423528
8.367346938775512	-8.36734693877551	0.13874421162423528
8.775510204081634	-8.36734693877551	0.13874421162423528
9.183673469387756	-8.36734693877551	0.13874421162423528
9.591836734693878	-8.36734693877551	0.13874421162423528
10.0	-8.36734693877551	0.13874421162423528
-10.0	-7.959183673469388	0.09465541869944472
-9.591836734693878	-7.959183673469388	0.10157496756298624
-9.183673469387756	-7.959183673469388	0.10833155221361983
-8.775510204081632	-7.959183673469388	0.1148694341309751
-8.36734693877551	-7.959183673469388	0.12112754576148599
-7.959183673469388	-7.959183673469388	0.12703908978788309
-7.551020408163265	-7.959183673469388	0.1325310680547084
-7.142857142857142	-7.959183673469388	0.13752372269692678
-6.73469387755102	-7.959183673469388	0.14192986878419955
-6.326530612244898	-7.959183673469388	0.145654093866335
-5.918367346938775	-7.959183673469388	0.14859179493022548
-5.5102040816326525	-7.959183673469388	0.1506280171048192
-5.1020408163265305	-7.959183673469388	0.1516360504998714
-4.6938775510204085	-7.959183673469388	0.15172084651329273
-4.285714285714286	-7.959183673469388	0.15172084651329273
-3.8775510204081627	-7.959183673469388	0.15172084651329273
-3.4693877551020407	-7.959183673469388	0.15172084651329273
-3.0612244897959187	-7.959183673469388	0.15172084651329273
-2.6530612244897958	-7.959183673469388	0.15172084651329273
-2.244897959183673	-7.959183673469388	0.15172084651329273
-1.8367346938775508	-7.959183673469388	0.15172084651329273
-1.4285714285714288	-7.959183673469388	0.15172084651329273
-1.020408163265305	-7.959183673469388	0.15172084651329273
-0.612244897959183	-7.959183673469388	0.15172084651329273
-0.204081632653061	-7.959183673469388	0.15172084651329273
0.204081632653061	-7.959183673469388	0.15172084651329273
0.612244897959183	-7.959183673469388	0.15172084651329273
1.0204081632653068	-7.959183673469388	0.15172084651329273
1.4285714285714288	-7.959183673469388	0.15172084651329273
1.8367346938775508	-7.959183673469388	0.15172084651329273
2.2448979591836746	-7.959183673469388	0.15172084651329273
2.6530612244897966	-7.959183673469388	0.15172084651329273
3.0612244897959187	-7.959183673469388	0.15172084651329273
3.4693877551020407	-7.959183673469388	0.15172084651329273
3.8775510204081627	-7.959183673469388	0.15172084651329273
4.2857142857142865	-7.959183673469388	0.15172084651329273
4.6938775510204085	-7.959183673469388	0.15172084651329273
5.1020408163265305	-7.959183673469388	0.15172084651329273
5.510204081632654	-7.959183673469388	0.15172084651329273
5.918367346938776	-7.959183673469388	0.15172084651329273
6.326530612244898	-7.959183673469388	0.15172084651329273
6.73469387755102	-7.959183673469388	0.15172084651329273
7.142857142857142	-7.959183673469388	0.15172084651329273
7.551020408163264	-7.959183673469388	0.15172084651329273
7.95918367346939	-7.959183673469388	0.15172084651329273
8.367346938775512	-7.959183673469388	0.15172084651329273
8.775510204081634	-7.959183673469388	0.15172084651329273
9.183673469387756	-7.959183673469388	0.15172084651329273
9.591836734693878	-7.959183673469388	0.15172084651329273
10.0	-7.959183673469388	0.15172084651329273
-10.0	-7.551020408163265	0.09597698082872187
-9.591836734693878	-7.551020408163265	0.10365533722697376
-9.183673469387756	-7.551020408163265	0.11120781605571885
-8.775510204081632	-7.551020408163265	0.11857923602783
-8.36734693877551	-7.551020408163265	0.12570906924456446
-7.959183673469388	-7.551020408163265	0.1325310680547084
-7.551020408163265	-7.551020408163265	0.13897282879316733
-7.142857142857142	-7.551020408163265	0.14495527567597044
-6.73469387755102	-7.551020408163265	0.1503920449996264
-6.326530612244898	-7.551020408163265	0.15518874604772034
-5.918367346938775	-7.551020408163265	0.15924207052010705
-5.5102040816326525	-7.551020408163265	0.16243871655621756
-5.1020408163265305	-7.551020408163265	0.16465408609259286
-4.6938775510204085	-7.551020408163265	0.16575070478420598
-4.285714285714286	-7.551020408163265	0.1658429495443577
-3.8775510204081627	-7.551020408163265	0.1658429495443577
-3.4693877551020407	-7.551020408163265	0.1658429495443577
-3.0612244897959187	-7.551020408163265	0.1658429495443577
-2.6530612244897958	-7.551020408163265	0.1658429495443577
-2.244897959183673	-7.551020408163265	0.1658429495443577
-1.8367346938775508	-7.551020408163265	0.1658429495443577
-1.4285714285714288	-7.551020408163265	0.1658429495443577
-1.020408163265305	-7.551020408163265	0.1658429495443577
-0.612244897959183	-7.551020408163265	0.1658429495443577
-0.204081632653061	-7.551020408163265	0.1658429495443577
0.204081632653061	-7.551020408163265	0.1658429495443577
0.612244897959183	-7.551020408163265	0.1658429495443577
1.0204081632653068	-7.551020408163265	0.1658429495443577
1.4285714285714288	-7.551020408163265	0.1658429495443577
1.8367346938775508	-7.551020408163265	0.1658429495443577
2.2448979591836746	-7.551020408163265	0.1658429495443577
2.6530612244897966	-7.551020408163265	0.1658429495443577
3.0612244897959187	-7.551020408163265	0.1658429495443577
3.4693877551020407	-7.551020408163265	0.1658429495443577
3.8775510204081627	-7.551020408163265	0.1658429495443577
4.2857142857142865	-7.551020408163265	0.1658429495443577
4.6938775510204085	-7.551020408163265	0.1658429495443577
5.1020408163265305	-7.551020408163265	0.1658429495443577
5.510204081632654	-7.551020408163265	0.1658429495443577
5.918367346938776	-7.551020408163265	0.1658429495443577
6.326530612244898	-7.551020408163265	0.1658429495443577
6.73469387755102	-7.551020408163265	0.1658429495443577
7.142857142857142	-7.551020408163265	0.1658429495443577
7.551020408163264	-7.551020408163265	0.1658429495443577
7.95918367346939	-7.551020408163265	0.1658429495443577
8.367346938775512	-7.551020408163265	0.1658429495443577
8.775510204081634	-7.551020408163265	0.1658429495443577
9.183673469387756	-7.551020408163265	0.1658429495443577
9.591836734693878	-7.551020408163265	0.1658429495443577
10.0	-7.551020408163265	0.1658429495443577
-10.0	-7.142857142857142	0.09663146343397062
-9.591836734693878	-7.142857142857142	0.10509803854951935
-9.183673469387756	-7.142857142857142	0.11347782992672517
-8.775510204081632	-7.142857142857142	0.12171628228600903
-8.36734693877551	-7.142857142857142	0.12975346463064044
-7.959183673469388	-7.142857142857142	0.13752372269692678
-7.551020408163265	-7.142857142857142	0.14495527567597044
-7.142857142857142	-7.142857142857142	0.1519697412772681
-6.73469387755102	-7.142857142857142	0.15848157016267003
-6.326530612244898	-7.142857142857142	0.16439736718934017
-5.918367346938775	-7.142857142857142	0.1696150725649287
-5.5102040816326525	-7.142857142857142	0.1740229706596906
-5.1020408163265305	-7.142857142857142	0.17749848745387012
-4.6938775510204085	-7.142857142857142	0.1799067288940655
-4.285714285714286	-7.142857142857142	0.18109870105828443
-3.8775510204081627	-7.142857142857142	0.18119896311714576
-3.4693877551020407	-7.142857142857142	0.18119896311714576
-3.0612244897959187	-7.142857142857142	0.18119896311714576
-2.6530612244897958	-7.142857142857142	0.18119896311714576
-2.244897959183673	-7.142857142857142	0.18119896311714576
-1.8367346938775508	-7.142857142857142	0.18119896311714576
-1.4285714285714288	-7.142857142857142	0.18119896311714576
-1.020408163265305	-7.142857142857142	0.18119896311714576
-0.612244897959183	-7.142857142857142	0.18119896311714576
-0.204081632653061	-7.142857142857142	0.18119896311714576
0.204081632653061	-7.142857142857142	0.18119896311714576
0.612244897959183	-7.142857142857142	0.18119896311714576
1.0204081632653068	-7.142857142857142	0.18119896311714576
1.4285714285714288	-7.142857142857142	0.18119896311714576
1.8367346938775508	-7.142857142857142	0.18119896311714576
2.2448979591836746	-7.142857142857142	0.18119896311714576
2.6530612244897966	-7.142857142857142	0.18119896311714576
3.0612244897959187	-7.142857142857142	0.18119896311714576
3.4693877551020407	-7.142857142857142	0.18119896311714576
3.8775510204081627	-7.142857142857142	0.18119896311714576
4.2857142857142865	-7.142857142857142	0.18119896311714576
4.6938775510204085	-7.142857142857142	0.18119896311714576
5.1020408163265305	-7.142857142857142	0.18119896311714576
5.510204081632654	-7.142857142857142	0.18119896311714576
5.918367346938776	-7.142857142857142	0.18119896311714576
6.326530612244898	-7.142857142857142	0.18119896311714576
6.73469387755102	-7.142857142857142	0.18119896311714576
7.142857142857142	-7.142857142857142	0.18119896311714576
7.551020408163264	-7.142857142857142	0.18119896311714576
7.95918367346939	-7.142857142857142	0.18119896311714576
8.367346938775512	-7.142857142857142	0.18119896311714576
8.775510204081634	-7.142857142857142	0.18119896311714576
9.183673469387756	-7.142857142857142	0.18119896311714576
9.591836734693878	-7.142857142857142	0.18119896311714576
10.0	-7.142857142857142	0.18119896311714576
-10.0	-6.73469387755102	0.09668652598246481
-9.591836734693878	-6.73469387755102	0.10581246857639376
-9.183673469387756	-6.73469387755102	0.1150518712128056
-8.775510204081632	-6.73469387755102	0.12419171170158498
-8.36734693877551	-6.73469387755102	0.13317271560356012
-7.959183673469388	-6.73469387755102	0.14192986878419955
-7.551020408163265	-6.73469387755102	0.1503920449996264
-7.142857142857142	-6.73469387755102	0.15848157016267003
-6.73469387755102	-6.73469387755102	0.16611370525157854
-6.326530612244898	-6.73469387755102	0.17319602636615355
-5.918367346938775	-6.73469387755102	0.17962767631951265
-5.5102040816326525	-6.73469387755102	0.18529845713643983
-5.1020408163265305	-6.73469387755102	0.1900877265719416
-4.6938775510204085	-6.73469387755102	0.1938630537950658
-4.285714285714286	-6.73469387755102	0.19647857905179045
-3.8775510204081627	-6.73469387755102	0.1977730085237925
-3.4693877551020407	-6.73469387755102	0.19788188453002895
-3.0612244897959187	-6.73469387755102	0.19788188453002895
-2.6530612244897958	-6.73469387755102	0.19788188453002895
-2.244897959183673	-6.73469387755102	0.19788188453002895
-1.8367346938775508	-6.73469387755102	0.19788188453002895
-1.4285714285714288	-6.73469387755102	0.19788188453002895
-1.020408163265305	-6.73469387755102	0.19788188453002895
-0.612244897959183	-6.73469387755102	0.19788188453002895
-0.204081632653061	-6.73469387755102	0.19788188453002895
0.204081632653061	-6.73469387755102	0.19788188453002895
0.612244897959183	-6.73469387755102	0.19788188453002895
1.0204081632653068	-6.73469387755102	0.19788188453002895
1.4285714285714288	-6.73469387755102	0.19788188453002895
1.8367346938775508	-6.73469387755102	0.19788188453002895
2.2448979591836746	-6.73469387755102	0.19788188453002895
2.6530612244897966	-6.73469387755102	0.19788188453002895
3.0612244897959187	-6.73469387755102	0.19788188453002895
3.4693877551020407	-6.73469387755102	0.19788188453002895
3.8775510204081627	-6.73469387755102	0.19788188453002895
4.2857142857142865	-6.73469387755102	0.19788188453002895
4.6938775510204085	-6.73469387755102	0.19788188453002895
5.1020408163265305	-6.73469387755102	0.19788188453002895
5.510204081632654	-6.73469387755102	0.19788188453002895
5.918367346938776	-6.73469387755102	0.19788188453002895
6.326530612244898	-6.73469387755102	0.19788188453002895
6.73469387755102	-6.73469387755102	0.19788188453002895
7.142857142857142	-6.73469387755102	0.19788188453002895
7.551020408163264	-6.73469387755102	0.19788188453002895
7.95918367346939	-6.73469387755102	0.19788188453002895
8.367346938775512	-6.73469387755102	0.19788188453002895
8.775510204081634	-6.73469387755102	0.19788188453002895
9.183673469387756	-6.73469387755102	0.19788188453002895
9.591836734693878	-6.73469387755102	0.19788188453002895
10.0	-6.73469387755102	0.19788188453002895
-10.0	-6.326530612244898	0.09668652598246481
-9.591836734693878	-6.326530612244898	0.10587257323267646
-9.183673469387756	-6.326530612244898	0.11583128815399327
-8.775510204081632	-6.326530612244898	0.12590798258379646
-8.36734693877551	-6.326530612244898	0.13587035991774368
-7.959183673469388	-6.326530612244898	0.145654093866335
-7.551020408163265	-6.326530612244898	0.15518874604772034
-7.142857142857142	-6.326530612244898	0.16439736718934017
-6.73469387755102	-6.326530612244898	0.17319602636615355
-6.326530612244898	-6.326530612244898	0.18149324788528126
-5.918367346938775	-6.326530612244898	0.18918933149975967
-5.5102040816326525	-6.326530612244898	0.19617552691647108
-5.1020408163265305	-6.326530612244898	0.2023330277596796
-4.6938775510204085	-6.326530612244898	0.20753174284776876
-4.285714285714286	-6.326530612244898	0.21162879326108797
-3.8775510204081627	-6.326530612244898	0.21446667142405032
-3.4693877551020407	-6.326530612244898	0.21587098218038925
-3.0612244897959187	-6.326530612244898	0.2159890955569386
-2.6530612244897958	-6.326530612244898	0.2159890955569386
-2.244897959183673	-6.326530612244898	0.2159890955569386
-1.8367346938775508	-6.326530612244898	0.2159890955569386
-1.4285714285714288	-6.326530612244898	0.2159890955569386
-1.020408163265305	-6.326530612244898	0.2159890955569386
-0.612244897959183	-6.326530612244898	0.2159890955569386
-0.204081632653061	-6.326530612244898	0.2159890955569386
0.204081632653061	-6.326530612244898	0.2159890955569386
0.612244897959183	-6.326530612244898	0.2159890955569386
1.0204081632653068	-6.326530612244898	0.2159890955569386
1.4285714285714288	-6.326530612244898	0.2159890955569386
1.8367346938775508	-6.326530612244898	0.2159890955569386
2.2448979591836746	-6.326530612244898	0.2159890955569386
2.6530612244897966	-6.326530612244898	0.2159890955569386
3.0612244897959187	-6.326530612244898	0.2159890955569386
3.4693877551020407	-6.326530612244898	0.2159890955569386
3.8775510204081627	-6.326530612244898	0.2159890955569386
4.2857142857142865	-6.326530612244898	0.2159890955569386
4.6938775510204085	-6.326530612244898	0.2159890955569386
5.1020408163265305	-6.326530612244898	0.2159890955569386
5.510204081632654	-6.326530612244898	0.2159890955569386
5.918367346938776	-6.326530612244898	0.2159890955569386
6.326530612244898	-6.326530612244898	0.2159890955569386
6.73469387755102	-6.326530612244898	0.2159890955569386
7.142857142857142	-6.326530612244898	0.2159890955569386
7.551020408163264	-6.326530612244898	0.2159890955569386
7.95918367346939	-6.326530612244898	0.2159890955569386
8.367346938775512	-6.326530612244898	0.2159890955569386
8.775510204081634	-6.326530612244898	0.2159890955569386
9.183673469387756	-6.326530612244898	0.2159890955569386
9.591836734693878	-6.326530612244898	0.2159890955569386
10.0	-6.326530612244898	0.2159890955569386
-10.0	-5.918367346938775	0.09668652598246481
-9.591836734693878	-5.918367346938775	0.10587257323267646
-9.183673469387756	-5.918367346938775	0.11589685852735274
-8.775510204081632	-5.918367346938775	0.1267577646482963
-8.36734693877551	-5.918367346938775	0.13774045367339463
-7.959183673469388	-5.918367346938775	0.14859179493022548
-7.551020408163265	-5.918367346938775	0.15924207052010705
-7.142857142857142	-5.918367346938775	0.1696150725649287
-6.73469387755102	-5.918367346938775	0.17962767631951265
-6.326530612244898	-5.918367346938775	0.18918933149975967
-5.918367346938775	-5.918367346938775	0.19820144882225657
-5.5102040816326525	-5.918367346938775	0.20655665429552925
-5.1020408163265305	-5.918367346938775	0.21413787840059256
-4.6938775510204085	-5.918367346938775	0.2208172405890334
-4.285714285714286	-5.918367346938775	0.22645468100665986
-3.8775510204081627	-5.918367346938775	0.23089628031766835
-3.4693877551020407	-5.918367346938775	0.23397219397945793
-3.0612244897959187	-5.918367346938775	0.2354941079281664
-2.6530612244897958	-5.918367346938775	0.2356221069863511
-2.244897959183673	-5.918367346938775	0.2356221069863511
-1.8367346938775508	-5.918367346938775	0.2356221069863511
-1.4285714285714288	-5.918367346938775	0.2356221069863511
-1.020408163265305	-5.918367346938775	0.2356221069863511
-0.612244897959183	-5.918367346938775	0.2356221069863511
-0.204081632653061	-5.918367346938775	0.2356221069863511
0.204081632653061	-5.918367346938775	0.2356221069863511
0.612244897959183	-5.918367346938775	0.2356221069863511
1.0204081632653068	-5.918367346938775	0.2356221069863511
1.4285714285714288	-5.918367346938775	0.2356221069863511
1.8367346938775508	-5.918367346938775	0.2356221069863511
2.2448979591836746	-5.918367346938775	0.2356221069863511
2.6530612244897966	-5.918367346938775	0.2356221069863511
3.0612244897959187	-5.918367346938775	0.2356221069863511
3.4693877551020407	-5.918367346938775	0.2356221069863511
3.8775510204081627	-5.918367346938775	0.2356221069863511
4.2857142857142865	-5.918367346938775	0.2356221069863511
4.6938775510204085	-5.918367346938775	0.2356221069863511
5.1020408163265305	-5.918367346938775	0.2356221069863511
5.510204081632654	-5.918367346938775	0.2356221069863511
5.918367346938776	-5.918367346938775	0.2356221069863511
6.326530612244898	-5.918367346938775	0.2356221069863511
6.73469387755102	-5.918367346938775	0.2356221069863511
7.142857142857142	-5.918367346938775	0.2356221069863511
7.551020408163264	-5.918367346938775	0.2356221069863511
7.95918367346939	-5.918367346938775	0.2356221069863511
8.367346938775512	-5.918367346938775	0.2356221069863511
8.775510204081634	-5.918367346938775	0.2356221069863511
9.183673469387756	-5.918367346938775	0.2356221069863511
9.591836734693878	-5.918367346938775	0.2356221069863511
10.0	-5.918367346938775	0.2356221069863511
-10.0	-5.5102040816326525	0.09668652598246481
-9.591836734693878	-5.5102040816326525	0.10587257323267646
-9.183673469387756	-5.5102040816326525	0.11589685852735274
-8.775510204081632	-5.5102040816326525	0.12682925277143908
-8.36734693877551	-5.5102040816326525	0.1386663247231368
-7.959183673469388	-5.5102040816326525	0.1506280171048192
-7.551020408163265	-5.5102040816326525	0.16243871655621756
-7.142857142857142	-5.5102040816326525	0.1740229706596906
-6.73469387755102	-5.5102040816326525	0.18529845713643983
-6.326530612244898	-5.5102040816326525	0.19617552691647108
-5.918367346938775	-5.5102040816326525	0.20655665429552925
-5.5102040816326525	-5.5102040816326525	0.21633576828514417
-5.1020408163265305	-5.5102040816326525	0.22539743421260436
-4.6938775510204085	-5.5102040816326525	0.2336158484457553
-4.285714285714286	-5.5102040816326525	0.2408536013665485
-3.8775510204081627	-5.5102040816326525	0.24696015378574823
-3.4693877551020407	-5.5102040816326525	0.25176995902501964
-3.0612244897959187	-5.5102040816326525	0.25510014569498823
-2.6530612244897958	-5.5102040816326525	0.2567476530785537
-2.244897959183673	-5.5102040816326525	0.2568862085106731
-1.8367346938775508	-5.5102040816326525	0.2568862085106731
-1.4285714285714288	-5.5102040816326525	0.2568862085106731
-1.020408163265305	-5.5102040816326525	0.2568862085106731
-0.612244897959183	-5.5102040816326525	0.2568862085106731
-0.204081632653061	-5.5102040816326525	0.2568862085106731
0.204081632653061	-5.5102040816326525	0.2568862085106731
0.612244897959183	-5.5102040816326525	0.2568862085106731
1.0204081632653068	-5.5102040816326525	0.2568862085106731
1.4285714285714288	-5.5102040816326525	0.2568862085106731
1.8367346938775508	-5.5102040816326525	0.2568862085106731
2.2448979591836746	-5.5102040816326525	0.2568862085106731
2.6530612244897966	-5.5102040816326525	0.2568862085106731
3.0612244897959187	-5.5102040816326525	0.2568862085106731
3.4693877551020407	-5.5102040816326525	0.2568862085106731
3.8775510204081627	-5.5102040816326525	0.2568862085106731
4.2857142857142865	-5.5102040816326525	0.2568862085106731
4.6938775510204085	-5.5102040816326525	0.2568862085106731
5.1020408163265305	-5.5102040816326525	0.2568862085106731
5.510204081632654	-5.5102040816326525	0.2568862085106731
5.918367346938776	-5.5102040816326525	0.2568862085106731
6.326530612244898	-5.5102040816326525	0.2568862085106731
6.73469387755102	-5.5102040816326525	0.2568862085106731
7.142857142857142	-5.5102040816326525	0.2568862085106731
7.551020408163264	-5.5102040816326525	0.2568862085106731
7.95918367346939	-5.5102040816326525	0.2568862085106731
8.367346938775512	-5.5102040816326525	0.2568862085106731
8.775510204081634	-5.5102040816326525	0.2568862085106731
9.183673469387756	-5.5102040816326525	0.2568862085106731
9.591836734693878	-5.5102040816326525	0.2568862085106731
10.0	-5.5102040816326525	0.2568862085106731
-10.0	-5.1020408163265305	0.09668652598246481
-9.591836734693878	-5.1020408163265305	0.10587257323267646
-9.183673469387756	-5.1020408163265305	0.11589685852735274
-8.775510204081632	-5.1020408163265305	0.12682925277143908
-8.36734693877551	-5.1020408163265305	0.13874421162423528
-7.959183673469388	-5.1020408163265305	0.1516360504998714
-7.551020408163265	-5.1020408163265305	0.16465408609259286
-7.142857142857142	-5.1020408163265305	0.17749848745387012
-6.73469387755102	-5.1020408163265305	0.1900877265719416
-6.326530612244898	-5.1020408163265305	0.2023330277596796
-5.918367346938775	-5.1020408163265305	0.21413787840059256
-5.5102040816326525	-5.1020408163265305	0.22539743421260436
-5.1020408163265305	-5.1020408163265305	0.23599778995995285
-4.6938775510204085	-5.1020408163265305	0.245815080827744
-4.285714285714286	-5.1020408163265305	0.25471437260623264
-3.8775510204081627	-5.1020408163265305	0.26254828988520734
-3.4693877551020407	-5.1020408163265305	0.2691553198933244
-3.0612244897959187	-5.1020408163265305	0.2743577143963742
-2.6530612244897958	-5.1020408163265305	0.27795889173220634
-2.244897959183673	-5.1020408163265305	0.27974021353219547
-1.8367346938775508	-5.1020408163265305	0.27989001523172014
-1.4285714285714288	-5.1020408163265305	0.27989001523172014
-1.020408163265305	-5.1020408163265305	0.27989001523172014
-0.612244897959183	-5.1020408163265305	0.27989001523172014
-0.204081632653061	-5.1020408163265305	0.27989001523172014
0.204081632653061	-5.1020408163265305	0.27989001523172014
0.612244897959183	-5.1020408163265305	0.27989001523172014
1.0204081632653068	-5.1020408163265305	0.27989001523172014
1.4285714285714288	-5.1020408163265305	0.27989001523172014
1.8367346938775508	-5.1020408163265305	0.27989001523172014
2.2448979591836746	-5.1020408163265305	0.27989001523172014
2.6530612244897966	-5.1020408163265305	0.27989001523172014
3.0612244897959187	-5.1020408163265305	0.27989001523172014
3.4693877551020407	-5.1020408163265305	0.27989001523172014
3.8775510204081627	-5.1020408163265305	0.27989001523172014
4.2857142857142865	-5.1020408163265305	0.27989001523172014
4.6938775510204085	-5.1020408163265305	0.27989001523172014
5.1020408163265305	-5.1020408163265305	0.27989001523172014
5.510204081632654	-5.1020408163265305	0.27989001523172014
5.918367346938776	-5.1020408163265305	0.27989001523172014
6.326530612244898	-5.1020408163265305	0.27989001523172014
6.73469387755102	-5.1020408163265305	0.27989001523172014
7.142857142857142	-5.1020408163265305	0.27989001523172014
7.551020408163264	-5.1020408163265305	0.27989001523172014
7.95918367346939	-5.1020408163265305	0.27989001523172014
8.367346938775512	-5.1020408163265305	0.27989001523172014
8.775510204081634	-5.1020408163265305	0.27989001523172014
9.183673469387756	-5.1020408163265305	0.27989001523172014
9.591836734693878	-5.1020408163265305	0.27989001523172014
10.0	-5.1020408163265305	0.27989001523172014
-10.0	-4.6938775510204085	0.09668652598246481
-9.591836734693878	-4.6938775510204085	0.10587257323267646
-9.183673469387756	-4.6938775510204085	0.11589685852735274
-8.775510204081632	-4.6938775510204085	0.12682925277143908
-8.36734693877551	-4.6938775510204085	0.13874421162423528
-7.959183673469388	-4.6938775510204085	0.15172084651329273
-7.551020408163265	-4.6938775510204085	0.16575070478420598
-7.142857142857142	-4.6938775510204085	0.1799067288940655
-6.73469387755102	-4.6938775510204085	0.1938630537950658
-6.326530612244898	-4.6938775510204085	0.20753174284776876
-5.918367346938775	-4.6938775510204085	0.2208172405890334
-5.5102040816326525	-4.6938775510204085	0.2336158484457553
-5.1020408163265305	-4.6938775510204085	0.245815080827744
-4.6938775510204085	-4.6938775510204085	0.257292869061065
-4.285714285714286	-4.6938775510204085	0.2679165741603828
-3.8775510204081627	-4.6938775510204085	0.27754176136655584
-3.4693877551020407	-4.6938775510204085	0.28601067905897243
-3.0612244897959187	-4.6938775510204085	0.29315037119920223
-2.6530612244897958	-4.6938775510204085	0.29877033461920754
-2.244897959183673	-4.6938775510204085	0.3026596084566745
-1.8367346938775508	-4.6938775510204085	0.304583150317064
-1.4285714285714288	-4.6938775510204085	0.3047449034864602
-1.020408163265305	-4.6938775510204085	0.3047449034864602
-0.612244897959183	-4.6938775510204085	0.3047449034864602
-0.204081632653061	-4.6938775510204085	0.3047449034864602
0.204081632653061	-4.6938775510204085	0.3047449034864602
0.612244897959183	-4.6938775510204085	0.3047449034864602
1.0204081632653068	-4.6938775510204085	0.3047449034864602
1.4285714285714288	-4.6938775510204085	0.3047449034864602
1.8367346938775508	-4.6938775510204085	0.3047449034864602
2.2448979591836746	-4.6938775510204085	0.3047449034864602
2.6530612244897966	-4.6938775510204085	0.3047449034864602
3.0612244897959187	-4.6938775510204085	0.3047449034864602
3.4693877551020407	-4.6938775510204085	0.3047449034864602
3.8775510204081627	-4.6938775510204085	0.3047449034864602
4.2857142857142865	-4.6938775510204085	0.3047449034864602
4.6938775510204085	-4.6938775510204085	0.3047449034864602
5.1020408163265305	-4.6938775510204085	0.3047449034864602
5.510204081632654	-4.6938775510204085	0.3047449034864602
5.918367346938776	-4.6938775510204085	0.3047449034864602
6.326530612244898	-4.6938775510204085	0.3047449034864602
6.73469387755102	-4.6938775510204085	0.3047449034864602
7.142857142857142	-4.6938775510204085	0.3047449034864602
7.551020408163264	-4.6938775510204085	0.3047449034864602
7.95918367346939	-4.6938775510204085	0.3047449034864602
8.367346938775512	-4.6938775510204085	0.3047449034864602
8.775510204081634	-4.6938775510204085	0.3047449034864602
9.183673469387756	-4.6938775510204085	0.3047449034864602
9.591836734693878	-4.6938775510204085	0.3047449034864602
10.0	-4.6938775510204085	0.3047449034864602
-10.0	-4.285714285714286	0.09668652598246481
-9.591836734693878	-4.285714285714286	0.10587257323267646
-9.183673469387756	-4.285714285714286	0.11589685852735274
-8.775510204081632	-4.285714285714286	0.12682925277143908
-8.36734693877551	-4.285714285714286	0.13874421162423528
-7.959183673469388	-4.285714285714286	0.15172084651329273
-7.551020408163265	-4.285714285714286	0.16584294954435796
-7.142857142857142	-4.285714285714286	0.18109870105828443
-6.73469387755102	-4.285714285714286	0.19647857905179045
-6.326530612244898	-4.285714285714286	0.21162879326108797
-5.918367346938775	-4.285714285714286	0.22645468100665986
-5.5102040816326525	-4.285714285714286	0.2408536013665485
-5.1020408163265305	-4.285714285714286	0.25471437260623264
-4.6938775510204085	-4.285714285714286	0.2679165741603828
-4.285714285714286	-4.285714285714286	0.2803296768634691
-3.8775510204081627	-4.285714285714286	0.29181195782690417
-3.4693877551020407	-4.285714285714286	0.3022091471496915
-3.0612244897959187	-4.285714285714286	0.3113527417662014
-2.6530612244897958	-4.285714285714286	0.3190579061076185
-2.244897959183673	-4.285714285714286	0.32512085836958166
-1.8367346938775508	-4.285714285714286	0.3293156128808255
-1.4285714285714288	-4.285714285714286	0.33138991024436193
-1.020408163265305	-4.285714285714286	0.33156433076561764
-0.612244897959183	-4.285714285714286	0.33156433076561764
-0.204081632653061	-4.285714285714286	0.33156433076561764
0.204081632653061	-4.285714285714286	0.33156433076561764
0.612244897959183	-4.285714285714286	0.33156433076561764
1.0204081632653068	-4.285714285714286	0.33156433076561764
1.4285714285714288	-4.285714285714286	0.33156433076561764
1.8367346938775508	-4.285714285714286	0.33156433076561764
2.2448979591836746	-4.285714285714286	0.33156433076561764
2.6530612244897966	-4.285714285714286	0.33156433076561764
3.0612244897959187	-4.285714285714286	0.33156433076561764
3.4693877551020407	-4.285714285714286	0.33156433076561764
3.8775510204081627	-4.285714285714286	0.33156433076561764
4.2857142857142865	-4.285714285714286	0.33156433076561764
4.6938775510204085	-4.285714285714286	0.33156433076561764
5.1020408163265305	-4.285714285714286	0.33156433076561764
5.510204081632654	-4.285714285714286	0.33156433076561764
5.918367346938776	-4.285714285714286	0.33156433076561764
6.326530612244898	-4.285714285714286	0.33156433076561764
6.73469387755102	-4.285714285714286	0.33156433076561764
7.142857142857142	-4.285714285714286	0.33156433076561764
7.551020408163264	-4.285714285714286	0.33156433076561764
7.95918367346939	-4.285714285714286	0.33156433076561764
8.367346938775512	-4.285714285714286	0.33156433076561764
8.775510204081634	-4.285714285714286	0.33156433076561764
9.183673469387756	-4.285714285714286	0.33156433076561764
9.591836734693878	-4.285714285714286	0.33156433076561764
10.0	-4.285714285714286	0.33156433076561764
-10.0	-3.8775510204081627	0.09668652598246481
-9.591836734693878	-3.8775510204081627	0.10587257323267646
-9.183673469387756	-3.8775510204081627	0.11589685852735274
-8.775510204081632	-3.8775510204081627	0.12682925277143908
-8.36734693877551	-3.8775510204081627	0.13874421162423528
-7.959183673469388	-3.8775510204081627	0.15172084651329273
-7.551020408163265	-3.8775510204081627	0.16584294954435796
-7.142857142857142	-3.8775510204081627	0.18119896311714576
-6.73469387755102	-3.8775510204081627	0.1977730085237925
-6.326530612244898	-3.8775510204081627	0.21446667142405032
-5.918367346938775	-3.8775510204081627	0.23089628031766835
-5.5102040816326525	-3.8775510204081627	0.24696015378574823
-5.1020408163265305	-3.8775510204081627	0.26254828988520734
-4.6938775510204085	-3.8775510204081627	0.27754176136655584
-4.285714285714286	-3.8775510204081627	0.29181195782690417
-3.8775510204081627	-3.8775510204081627	0.3052196344385348
-3.4693877551020407	-3.8775510204081627	0.3176137186580734
-3.0612244897959187	-3.8775510204081627	0.32882981582271137
-2.6530612244897958	-3.8775510204081627	0.33868834086951183
-2.244897959183673	-3.8775510204081627	0.3469921852898346
-1.8367346938775508	-3.8775510204081627	0.35352380403373085
-1.4285714285714288	-3.8775510204081627	0.3580415737987475
-1.020408163265305	-3.8775510204081627	0.3602752281792919
-0.612244897959183	-3.8775510204081627	0.3604630372415462
-0.204081632653061	-3.8775510204081627	0.3604630372415462
0.204081632653061	-3.8775510204081627	0.3604630372415462
0.612244897959183	-3.8775510204081627	0.3604630372415462
1.0204081632653068	-3.8775510204081627	0.3604630372415462
1.4285714285714288	-3.8775510204081627	0.3604630372415462
1.8367346938775508	-3.8775510204081627	0.3604630372415462
2.2448979591836746	-3.8775510204081627	0.3604630372415462
2.6530612244897966	-3.8775510204081627	0.3604630372415462
3.0612244897959187	-3.8775510204081627	0.3604630372415462
3.4693877551020407	-3.8775510204081627	0.3604630372415462
3.8775510204081627	-3.8775510204081627	0.3604630372415462
4.2857142857142865	-3.8775510204081627	0.3604630372415462
4.6938775510204085	-3.8775510204081627	0.3604630372415462
5.1020408163265305	-3.8775510204081627	0.3604630372415462
5.510204081632654	-3.8775510204081627	0.3604630372415462
5.918367346938776	-3.8775510204081627	0.3604630372415462
6.326530612244898	-3.8775510204081627	0.3604630372415462
6.73469387755102	-3.8775510204081627	0.3604630372415462
7.142857142857142	-3.8775510204081627	0.3604630372415462
7.551020408163264	-3.8775510204081627	0.3604630372415462
7.95918367346939	-3.8775510204081627	0.3604630372415462
8.367346938775512	-3.8775510204081627	0.3604630372415462
8.775510204081634	-3.8775510204081627	0.3604630372415462
9.183673469387756	-3.8775510204081627	0.3604630372415462
9.591836734693878	-3.8775510204081627	0.3604630372415462
10.0	-3.8775510204081627	0.3604630372415462
-10.0	-3.4693877551020407	0.09668652598246481
-9.591836734693878	-3.4693877551020407	0.10587257323267646
-9.183673469387756	-3.4693877551020407	0.11589685852735274
-8.775510204081632	-3.4693877551020407	0.12682925277143908
-8.36734693877551	-3.4693877551020407	0.13874421162423528
-7.959183673469388	-3.4693877551020407	0.15172084651329273
-7.551020408163265	-3.4693877551020407	0.16584294954435796
-7.142857142857142	-3.4693877551020407	0.18119896311714576
-6.73469387755102	-3.4693877551020407	0.19788188453002895
-6.326530612244898	-3.4693877551020407	0.21587098218038897
-5.918367346938775	-3.4693877551020407	0.23397219397945793
-5.5102040816326525	-3.4693877551020407	0.25176995902501964
-5.1020408163265305	-3.4693877551020407	0.2691553198933244
-4.6938775510204085	-3.4693877551020407	0.28601067905897243
-4.285714285714286	-3.4693877551020407	0.3022091471496915
-3.8775510204081627	-3.4693877551020407	0.3176137186580734
-3.4693877551020407	-3.4693877551020407	0.33207623041015794
-3.0612244897959187	-3.4693877551020407	0.3454360488086273
-2.6530612244897958	-3.4693877551020407	0.3575184199152319
-2.244897959183673	-3.4693877551020407	0.3681324007335467
-1.8367346938775508	-3.4693877551020407	0.37706826907140384
-1.4285714285714288	-3.4693877551020407	0.384094280922108
-1.020408163265305	-3.4693877551020407	0.38895260525637054
-0.612244897959183	-3.4693877551020407	0.39135421184952557
-0.204081632653061	-3.4693877551020407	0.3915561298517977
0.204081632653061	-3.4693877551020407	0.3915561298517977
0.612244897959183	-3.4693877551020407	0.3915561298517977
1.0204081632653068	-3.4693877551020407	0.3915561298517977
1.4285714285714288	-3.4693877551020407	0.3915561298517977
1.8367346938775508	-3.4693877551020407	0.3915561298517977
2.2448979591836746	-3.4693877551020407	0.3915561298517977
2.6530612244897966	-3.4693877551020407	0.3915561298517977
3.0612244897959187	-3.4693877551020407	0.3915561298517977
3.4693877551020407	-3.4693877551020407	0.3915561298517977
3.8775510204081627	-3.4693877551020407	0.3915561298517977
4.2857142857142865	-3.4693877551020407	0.3915561298517977
4.6938775510204085	-3.4693877551020407	0.3915561298517977
5.1020408163265305	-3.4693877551020407	0.3915561298517977
5.510204081632654	-3.4693877551020407	0.3915561298517977
5.918367346938776	-3.4693877551020407	0.3915561298517977
6.326530612244898	-3.4693877551020407	0.3915561298517977
6.73469387755102	-3.4693877551020407	0.3915561298517977
7.142857142857142	-3.4693877551020407	0.3915561298517977
7.551020408163264	-3.4693877551020407	0.3915561298517977
7.95918367346939	-3.4693877551020407	0.3915561298517977
8.367346938775512	-3.4693877551020407	0.3915561298517977
8.775510204081634	-3.4693877551020407	0.3915561298517977
9.183673469387756	-3.4693877551020407	0.3915561298517977
9.591836734693878	-3.4693877551020407	0.3915561298517977
10.0	-3.4693877551020407	0.3915561298517977
-10.0	-3.0612244897959187	0.09668652598246481
-9.591836734693878	-3.0612244897959187	0.10587257323267646
-9.183673469387756	-3.0612244897959187	0.11589685852735274
-8.775510204081632	-3.0612244897959187	0.12682925277143908
-8.36734693877551	-3.0612244897959187	0.13874421162423528
-7.959183673469388	-3.0612244897959187	0.15172084651329273
-7.551020408163265	-3.0612244897959187	0.16584294954435796
-7.142857142857142	-3.0612244897959187	0.18119896311714576
-6.73469387755102	-3.0612244897959187	0.19788188453002895
-6.326530612244898	-3.0612244897959187	0.2159890955569386
-5.918367346938775	-3.0612244897959187	0.2354941079281664
-5.5102040816326525	-3.0612244897959187	0.25510014569498823
-5.1020408163265305	-3.0612244897959187	0.2743577143963742
-4.6938775510204085	-3.0612244897959187	0.29315037119920223
-4.285714285714286	-3.0612244897959187	0.3113527417662014
-3.8775510204081627	-3.0612244897959187	0.32882981582271137
-3.4693877551020407	-3.0612244897959187	0.3454360488086273
-3.0612244897959187	-3.0612244897959187	0.3610142203045572
-2.6530612244897958	-3.0612244897959187	0.3753939894688115
-2.244897959183673	-3.0612244897959187	0.3883900741289951
-1.8367346938775508	-3.0612244897959187	0.3997999621624832
-1.4285714285714288	-3.0612244897959187	0.40940103956028034
-1.020408163265305	-3.0612244897959187	0.41694698649599576
-0.612244897959183	-3.0612244897959187	0.4221632470312747
-0.204081632653061	-3.0612244897959187	0.4247413141912155
0.204081632653061	-3.0612244897959187	0.4249580539656665
0.612244897959183	-3.0612244897959187	0.4249580539656665
1.0204081632653068	-3.0612244897959187	0.4249580539656665
1.4285714285714288	-3.0612244897959187	0.4249580539656665
1.8367346938775508	-3.0612244897959187	0.4249580539656665
2.2448979591836746	-3.0612244897959187	0.4249580539656665
2.6530612244897966	-3.0612244897959187	0.4249580539656665
3.0612244897959187	-3.0612244897959187	0.4249580539656665
3.4693877551020407	-3.0612244897959187	0.4249580539656665
3.8775510204081627	-3.0612244897959187	0.4249580539656665
4.2857142857142865	-3.0612244897959187	0.4249580539656665
4.6938775510204085	-3.0612244897959187	0.4249580539656665
5.1020408163265305	-3.0612244897959187	0.4249580539656665
5.510204081632654	-3.0612244897959187	0.4249580539656665
5.918367346938776	-3.0612244897959187	0.4249580539656665
6.326530612244898	-3.0612244897959187	0.4249580539656665
6.73469387755102	-3.0612244897959187	0.4249580539656665
7.142857142857142	-3.0612244897959187	0.4249580539656665
7.551020408163264	-3.0612244897959187	0.4249580539656665
7.95918367346939	-3.0612244897959187	0.4249580539656665
8.367346938775512	-3.0612244897959187	0.4249580539656665
8.775510204081634	-3.0612244897959187	0.4249580539656665
9.183673469387756	-3.0612244897959187	0.4249580539656665
9.591836734693878	-3.0612244897959187	0.4249580539656665
10.0	-3.0612244897959187	0.4249580539656665
-10.0	-2.6530612244897958	0.09668652598246481
-9.591836734693878	-2.6530612244897958	0.10587257323267646
-9.183673469387756	-2.6530612244897958	0.11589685852735274
-8.775510204081632	-2.6530612244897958	0.12682925277143908
-8.36734693877551	-2.6530612244897958	0.13874421162423528
-7.959183673469388	-2.6530612244897958	0.15172084651329273
-7.551020408163265	-2.6530612244897958	0.16584294954435796
-7.142857142857142	-2.6530612244897958	0.18119896311714576
-6.73469387755102	-2.6530612244897958	0.19788188453002895
-6.326530612244898	-2.6530612244897958	0.2159890955569386
-5.918367346938775	-2.6530612244897958	0.2356221069863511
-5.5102040816326525	-2.6530612244897958	0.2567476530785537
-5.1020408163265305	-2.6530612244897958	0.27795889173220634
-4.6938775510204085	-2.6530612244897958	0.29877033461920754
-4.285714285714286	-2.6530612244897958	0.3190579061076185
-3.8775510204081627	-2.6530612244897958	0.33868834086951183
-3.4693877551020407	-2.6530612244897958	0.3575184199152319
-3.0612244897959187	-2.6530612244897958	0.3753939894688115
-2.6530612244897958	-2.6530612244897958	0.3921487085094439
-2.244897959183673	-2.6530612244897958	0.40760245904378234
-1.8367346938775508	-2.6530612244897958	0.42155933773675147
-1.4285714285714288	-2.6530612244897958	0.43380512691283
-1.020408163265305	-2.6530612244897958	0.4441041150017742
-0.612244897959183	-2.6530612244897958	0.45219509814770703
-0.204081632653061	-2.6530612244897958	0.4577863413959124
0.204081632653061	-2.6530612244897958	0.460549202869273
0.612244897959183	-2.6530612244897958	0.46078146230096406
1.0204081632653068	-2.6530612244897958	0.46078146230096406
1.4285714285714288	-2.6530612244897958	0.46078146230096406
1.8367346938775508	-2.6530612244897958	0.46078146230096406
2.2448979591836746	-2.6530612244897958	0.46078146230096406
2.6530612244897966	-2.6530612244897958	0.46078146230096406
3.0612244897959187	-2.6530612244897958	0.46078146230096406
3.4693877551020407	-2.6530612244897958	0.46078146230096406
3.8775510204081627	-2.6530612244897958	0.46078146230096406
4.2857142857142865	-2.6530612244897958	0.46078146230096406
4.6938775510204085	-2.6530612244897958	0.46078146230096406
5.1020408163265305	-2.6530612244897958	0.46078146230096406
5.510204081632654	-2.6530612244897958	0.46078146230096406
5.918367346938776	-2.6530612244897958	0.46078146230096406
6.326530612244898	-2.6530612244897958	0.46078146230096406
6.73469387755102	-2.6530612244897958	0.46078146230096406
7.142857142857142	-2.6530612244897958	0.46078146230096406
7.551020408163264	-2.6530612244897958	0.46078146230096406
7.95918367346939	-2.6530612244897958	0.46078146230096406
8.367346938775512	-2.6530612244897958	0.46078146230096406
8.775510204081634	-2.6530612244897958	0.46078146230096406
9.183673469387756	-2.6530612244897958	0.46078146230096406
9.591836734693878	-2.6530612244897958	0.46078146230096406
10.0	-2.6530612244897958	0.46078146230096406
-10.0	-2.244897959183673	0.09668652598246481
-9.591836734693878	-2.244897959183673	0.10587257323267646
-9.183673469387756	-2.244897959183673	0.11589685852735274
-8.775510204081632	-2.244897959183673	0.12682925277143908
-8.36734693877551	-2.244897959183673	0.13874421162423528
-7.959183673469388	-2.244897959183673	0.15172084651329273
-7.551020408163265	-2.244897959183673	0.16584294954435796
-7.142857142857142	-2.244897959183673	0.18119896311714576
-6.73469387755102	-2.244897959183673	0.19788188453002895
-6.326530612244898	-2.244897959183673	0.2159890955569386
-5.918367346938775	-2.244897959183673	0.2356221069863511
-5.5102040816326525	-2.244897959183673	0.2568862085106731
-5.1020408163265305	-2.244897959183673	0.27974021353219547
-4.6938775510204085	-2.244897959183673	0.3026596084566745
-4.285714285714286	-2.244897959183673	0.32512085836958166
-3.8775510204081627	-2.244897959183673	0.3469921852898346
-3.4693877551020407	-2.244897959183673	0.3681324007335467
-3.0612244897959187	-2.244897959183673	0.3883900741289951
-2.6530612244897958	-2.244897959183673	0.40760245904378234
-2.244897959183673	-2.244897959183673	0.42559411795044566
-1.8367346938775508	-2.244897959183673	0.44217517303650244
-1.4285714285714288	-2.244897959183673	0.45713909305929373
-1.020408163265305	-2.244897959183673	0.47025990269665024
-0.612244897959183	-2.244897959183673	0.48128866872899106
-0.204081632653061	-2.244897959183673	0.4899490730421271
0.204081632653061	-2.244897959183673	0.49593182045623063
0.612244897959183	-2.244897959183673	0.49888754165022864
1.0204081632653068	-2.244897959183673	0.4991359958017807
1.4285714285714288	-2.244897959183673	0.4991359958017807
1.8367346938775508	-2.244897959183673	0.4991359958017807
2.2448979591836746	-2.244897959183673	0.4991359958017807
2.6530612244897966	-2.244897959183673	0.4991359958017807
3.0612244897959187	-2.244897959183673	0.4991359958017807
3.4693877551020407	-2.244897959183673	0.4991359958017807
3.8775510204081627	-2.244897959183673	0.4991359958017807
4.2857142857142865	-2.244897959183673	0.4991359958017807
4.6938775510204085	-2.244897959183673	0.4991359958017807
5.1020408163265305	-2.244897959183673	0.4991359958017807
5.510204081632654	-2.244897959183673	0.4991359958017807
5.918367346938776	-2.244897959183673	0.4991359958017807
6.326530612244898	-2.244897959183673	0.4991359958017807
6.73469387755102	-2.244897959183673	0.4991359958017807
7.142857142857142	-2.244897959183673	0.4991359958017807
7.551020408163264	-2.244897959183673	0.4991359958017807
7.95918367346939	-2.244897959183673	0.4991359958017807
8.367346938775512	-2.244897959183673	0.4991359958017807
8.775510204081634	-2.244897959183673	0.4991359958017807
9.183673469387756	-2.244897959183673	0.4991359958017807
9.591836734693878	-2.244897959183673	0.4991359958017807
10.0	-2.244897959183673	0.4991359958017807
-10.0	-1.8367346938775508	0.09668652598246481
-9.591836734693878	-1.8367346938775508	0.10587257323267646
-9.183673469387756	-1.8367346938775508	0.11589685852735274
-8.775510204081632	-1.8367346938775508	0.12682925277143908
-8.36734693877551	-1.8367346938775508	0.13874421162423528
-7.959183673469388	-1.8367346938775508	0.15172084651329273
-7.551020408163265	-1.8367346938775508	0.16584294954435796
-7.142857142857142	-1.8367346938775508	0.18119896311714576
-6.73469387755102	-1.8367346938775508	0.19788188453002895
-6.326530612244898	-1.8367346938775508	0.2159890955569386
-5.918367346938775	-1.8367346938775508	0.2356221069863511
-5.5102040816326525	-1.8367346938775508	0.2568862085106731
-5.1020408163265305	-1.8367346938775508	0.27989001523172014
-4.6938775510204085	-1.8367346938775508	0.304583150317064
-4.285714285714286	-1.8367346938775508	0.3293156128808255
-3.8775510204081627	-1.8367346938775508	0.35352380403373085
-3.4693877551020407	-1.8367346938775508	0.37706826907140384
-3.0612244897959187	-1.8367346938775508	0.3997999621624834
-2.6530612244897958	-1.8367346938775508	0.42155933773675147
-2.244897959183673	-1.8367346938775508	0.44217517303650244
-1.8367346938775508	-1.8367346938775508	0.4614630572416499
-1.4285714285714288	-1.8367346938775508	0.4792234677307084
-1.020408163265305	-1.8367346938775508	0.4952393342219887
-0.612244897959183	-1.8367346938775508	0.5092729647034748
-0.204081632653061	-1.8367346938775508	0.5210621702512024
0.204081632653061	-1.8367346938775508	0.530315374733277
0.612244897959183	-1.8367346938775508	0.5367054235778077
1.0204081632653068	-1.8367346938775508	0.5398617035307249
1.4285714285714288	-1.8367346938775508	0.5401269964130279
1.8367346938775508	-1.8367346938775508	0.5401269964130279
2.2448979591836746	-1.8367346938775508	0.5401269964130279
2.6530612244897966	-1.8367346938775508	0.5401269964130279
3.0612244897959187	-1.8367346938775508	0.5401269964130279
3.4693877551020407	-1.8367346938775508	0.5401269964130279
3.8775510204081627	-1.8367346938775508	0.5401269964130279
4.2857142857142865	-1.8367346938775508	0.5401269964130279
4.6938775510204085	-1.8367346938775508	0.5401269964130279
5.1020408163265305	-1.8367346938775508	0.5401269964130279
5.510204081632654	-1.8367346938775508	0.5401269964130279
5.918367346938776	-1.8367346938775508	0.5401269964130279
6.326530612244898	-1.8367346938775508	0.5401269964130279
6.73469387755102	-1.8367346938775508	0.5401269964130279
7.142857142857142	-1.8367346938775508	0.5401269964130279
7.551020408163264	-1.8367346938775508	0.5401269964130279
7.95918367346939	-1.8367346938775508	0.5401269964130279
8.367346938775512	-1.8367346938775508	0.5401269964130279
8.775510204081634	-1.8367346938775508	0.5401269964130279
9.183673469387756	-1.8367346938775508	0.5401269964130279
9.591836734693878	-1.8367346938775508	0.5401269964130279
10.0	-1.8367346938775508	0.5401269964130279
-10.0	-1.4285714285714288	0.09668652598246481
-9.591836734693878	-1.4285714285714288	0.10587257323267646
-9.183673469387756	-1.4285714285714288	0.11589685852735274
-8.775510204081632	-1.4285714285714288	0.12682925277143908
-8.36734693877551	-1.4285714285714288	0.13874421162423528
-7.959183673469388	-1.4285714285714288	0.15172084651329273
-7.551020408163265	-1.4285714285714288	0.16584294954435796
-7.142857142857142	-1.4285714285714288	0.18119896311714576
-6.73469387755102	-1.4285714285714288	0.19788188453002895
-6.326530612244898	-1.4285714285714288	0.2159890955569386
-5.918367346938775	-1.4285714285714288	0.2356221069863511
-5.5102040816326525	-1.4285714285714288	0.2568862085106731
-5.1020408163265305	-1.4285714285714288	0.27989001523172014
-4.6938775510204085	-1.4285714285714288	0.3047449034864602
-4.285714285714286	-1.4285714285714288	0.33138991024436193
-3.8775510204081627	-1.4285714285714288	0.3580415737987475
-3.4693877551020407	-1.4285714285714288	0.384094280922108
-3.0612244897959187	-1.4285714285714288	0.40940103956028034
-2.6530612244897958	-1.4285714285714288	0.43380512691283
-2.244897959183673	-1.4285714285714288	0.45713909305929373
-1.8367346938775508	-1.4285714285714288	0.4792234677307084
-1.4285714285714288	-1.4285714285714288	0.499865100116169
-1.020408163265305	-1.4285714285714288	0.5188550449346421
-0.612244897959183	-1.4285714285714288	0.5359658856109945
-0.204081632653061	-1.4285714285714288	0.5509483548973131
0.204081632653061	-1.4285714285714288	0.5635270712306939
0.612244897959183	-1.4285714285714288	0.5733951504442423
1.0204081632653068	-1.4285714285714288	0.5802073695541546
1.4285714285714288	-1.4285714285714288	0.5835714406486451
1.8367346938775508	-1.4285714285714288	0.5838541768098778
2.2448979591836746	-1.4285714285714288	0.5838541768098778
2.6530612244897966	-1.4285714285714288	0.5838541768098778
3.0612244897959187	-1.4285714285714288	0.5838541768098778
3.4693877551020407	-1.4285714285714288	0.5838541768098778
3.8775510204081627	-1.4285714285714288	0.5838541768098778
4.2857142857142865	-1.4285714285714288	0.5838541768098778
4.6938775510204085	-1.4285714285714288	0.5838541768098778
5.1020408163265305	-1.4285714285714288	0.5838541768098778
5.510204081632654	-1.4285714285714288	0.5838541768098778
5.918367346938776	-1.4285714285714288	0.5838541768098778
6.326530612244898	-1.4285714285714288	0.5838541768098778
6.73469387755102	-1.4285714285714288	0.5838541768098778
7.142857142857142	-1.4285714285714288	0.5838541768098778
7.551020408163264	-1.4285714285714288	0.5838541768098778
7.95918367346939	-1.4285714285714288	0.5838541768098778
8.367346938775512	-1.4285714285714288	0.5838541768098778
8.775510204081634	-1.4285714285714288	0.5838541768098778
9.183673469387756	-1.4285714285714288	0.5838541768098778
9.591836734693878	-1.4285714285714288	0.5838541768098778
10.0	-1.4285714285714288	0.5838541768098778
-10.0	-1.020408163265305	0.09668652598246481
-9.591836734693878	-1.020408163265305	0.10587257323267646
-9.183673469387756	-1.020408163265305	0.11589685852735274
-8.775510204081632	-1.020408163265305	0.12682925277143908
-8.36734693877551	-1.020408163265305	0.13874421162423528
-7.959183673469388	-1.020408163265305	0.15172084651329273
-7.551020408163265	-1.020408163265305	0.16584294954435796
-7.142857142857142	-1.020408163265305	0.18119896311714576
-6.73469387755102	-1.020408163265305	0.19788188453002895
-6.326530612244898	-1.020408163265305	0.2159890955569386
-5.918367346938775	-1.020408163265305	0.2356221069863511
-5.5102040816326525	-1.020408163265305	0.2568862085106731
-5.1020408163265305	-1.020408163265305	0.27989001523172014
-4.6938775510204085	-1.020408163265305	0.3047449034864602
-4.285714285714286	-1.020408163265305	0.33156433076561764
-3.8775510204081627	-1.020408163265305	0.3602752281792919
-3.4693877551020407	-1.020408163265305	0.38895260525637054
-3.0612244897959187	-1.020408163265305	0.41694698649599576
-2.6530612244897958	-1.020408163265305	0.4441041150017742
-2.244897959183673	-1.020408163265305	0.47025990269665024
-1.8367346938775508	-1.020408163265305	0.4952393342219887
-1.4285714285714288	-1.020408163265305	0.5188550449346421
-1.020408163265305	-1.020408163265305	0.5409054971685335
-0.612244897959183	-1.020408163265305	0.5611726602600307
-0.204081632653061	-1.020408163265305	0.5794190745959686
0.204081632653061	-1.020408163265305	0.5953841453899286
0.612244897959183	-1.020408163265305	0.6087794640275537
1.0204081632653068	-1.020408163265305	0.6192828877179832
1.4285714285714288	-1.020408163265305	0.6265310129058161
1.8367346938775508	-1.020408163265305	0.6301095406930193
2.2448979591836746	-1.020408163265305	0.6304102768254949
2.6530612244897966	-1.020408163265305	0.6304102768254949
3.0612244897959187	-1.020408163265305	0.6304102768254949
3.4693877551020407	-1.020408163265305	0.6304102768254949
3.8775510204081627	-1.020408163265305	0.6304102768254949
4.2857142857142865	-1.020408163265305	0.6304102768254949
4.6938775510204085	-1.020408163265305	0.6304102768254949
5.1020408163265305	-1.020408163265305	0.6304102768254949
5.510204081632654	-1.020408163265305	0.6304102768254949
5.918367346938776	-1.020408163265305	0.6304102768254949
6.326530612244898	-1.020408163265305	0.6304102768254949
6.73469387755102	-1.020408163265305	0.6304102768254949
7.142857142857142	-1.020408163265305	0.6304102768254949
7.551020408163264	-1.020408163265305	0.6304102768254949
7.95918367346939	-1.020408163265305	0.6304102768254949
8.367346938775512	-1.020408163265305	0.6304102768254949
8.775510204081634	-1.020408163265305	0.6304102768254949
9.183673469387756	-1.020408163265305	0.6304102768254949
9.591836734693878	-1.020408163265305	0.6304102768254949
10.0	-1.020408163265305	0.6304102768254949
-10.0	-0.612244897959183	0.09668652598246481
-9.591836734693878	-0.612244897959183	0.10587257323267646
-9.183673469387756	-0.612244897959183	0.11589685852735274
-8.775510204081632	-0.612244897959183	0.12682925277143908
-8.36734693877551	-0.612244897959183	0.13874421162423528
-7.959183673469388	-0.612244897959183	0.15172084651329273
-7.551020408163265	-0.612244897959183	0.16584294954435796
-7.142857142857142	-0.612244897959183	0.18119896311714576
-6.73469387755102	-0.612244897959183	0.19788188453002895
-6.326530612244898	-0.612244897959183	0.2159890955569386
-5.918367346938775	-0.612244897959183	0.2356221069863511
-5.5102040816326525	-0.612244897959183	0.2568862085106731
-5.1020408163265305	-0.612244897959183	0.27989001523172014
-4.6938775510204085	-0.612244897959183	0.3047449034864602
-4.285714285714286	-0.612244897959183	0.33156433076561764
-3.8775510204081627	-0.612244897959183	0.3604630372415462
-3.4693877551020407	-0.612244897959183	0.39135421184952557
-3.0612244897959187	-0.612244897959183	0.4221632470312747
-2.6530612244897958	-0.612244897959183	0.45219509814770703
-2.244897959183673	-0.612244897959183	0.48128866872899106
-1.8367346938775508	-0.612244897959183	0.5092729647034748
-1.4285714285714288	-0.612244897959183	0.5359658856109945
-1.020408163265305	-0.612244897959183	0.5611726602600307
-0.612244897959183	-0.612244897959183	0.5846838450581419
-0.204081632653061	-0.612244897959183	0.6062727823634606
0.204081632653061	-0.612244897959183	0.6256923878303029
0.612244897959183	-0.612244897959183	0.6426710967088569
1.0204081632653068	-0.612244897959183	0.6569077447883253
1.4285714285714288	-0.612244897959183	0.6680650832513401
1.8367346938775508	-0.612244897959183	0.6757615176623631
2.2448979591836746	-0.612244897959183	0.679560503419878
2.6530612244897966	-0.612244897959183	0.6798797402053198
3.0612244897959187	-0.612244897959183	0.6798797402053198
3.4693877551020407	-0.612244897959183	0.6798797402053198
3.8775510204081627	-0.612244897959183	0.6798797402053198
4.2857142857142865	-0.612244897959183	0.6798797402053198
4.6938775510204085	-0.612244897959183	0.6798797402053198
5.1020408163265305	-0.612244897959183	0.6798797402053198
5.510204081632654	-0.612244897959183	0.6798797402053198
5.918367346938776	-0.612244897959183	0.6798797402053198
6.326530612244898	-0.612244897959183	0.6798797402053198
6.73469387755102	-0.612244897959183	0.6798797402053198
7.142857142857142	-0.612244897959183	0.6798797402053198
7.551020408163264	-0.612244897959183	0.6798797402053198
7.95918367346939	-0.612244897959183	0.6798797402053198
8.367346938775512	-0.612244897959183	0.6798797402053198
8.775510204081634	-0.612244897959183	0.6798797402053198
9.183673469387756	-0.612244897959183	0.6798797402053198
9.591836734693878	-0.612244897959183	0.6798797402053198
10.0	-0.612244897959183	0.6798797402053198
-10.0	-0.204081632653061	0.09668652598246481
-9.591836734693878	-0.204081632653061	0.10587257323267646
-9.183673469387756	-0.204081632653061	0.11589685852735274
-8.775510204081632	-0.204081632653061	0.12682925277143908
-8.36734693877551	-0.204081632653061	0.13874421162423528
-7.959183673469388	-0.204081632653061	0.15172084651329273
-7.551020408163265	-0.204081632653061	0.16584294954435796
-7.142857142857142	-0.204081632653061	0.18119896311714576
-6.73469387755102	-0.204081632653061	0.19788188453002895
-6.326530612244898	-0.204081632653061	0.2159890955569386
-5.918367346938775	-0.204081632653061	0.2356221069863511
-5.5102040816326525	-0.204081632653061	0.2568862085106731
-5.1020408163265305	-0.204081632653061	0.27989001523172014
-4.6938775510204085	-0.204081632653061	0.3047449034864602
-4.285714285714286	-0.204081632653061	0.33156433076561764
-3.8775510204081627	-0.204081632653061	0.3604630372415462
-3.4693877551020407	-0.204081632653061	0.39155612985179794
-3.0612244897959187	-0.204081632653061	0.4247413141912155
-2.6530612244897958	-0.204081632653061	0.4577863413959124
-2.244897959183673	-0.204081632653061	0.4899490730421271
-1.8367346938775508	-0.204081632653061	0.5210621702512024
-1.4285714285714288	-0.204081632653061	0.5509483548973131
-1.020408163265305	-0.204081632653061	0.5794190745959686
-0.612244897959183	-0.204081632653061	0.6062727823634606
-0.204081632653061	-0.204081632653061	0.6312927429968963
0.204081632653061	-0.204081632653061	0.6542442549171281
0.612244897959183	-0.204081632653061	0.6748711444201075
1.0204081632653068	-0.204081632653061	0.6928913454021871
1.4285714285714288	-0.204081632653061	0.7079913163511047
1.8367346938775508	-0.204081632653061	0.7198189597487153
2.2448979591836746	-0.204081632653061	0.7279745848078153
2.6530612244897966	-0.204081632653061	0.7319992736108475
3.0612244897959187	-0.204081632653061	0.7323374480374207
3.4693877551020407	-0.204081632653061	0.7323374480374207
3.8775510204081627	-0.204081632653061	0.7323374480374207
4.2857142857142865	-0.204081632653061	0.7323374480374207
4.6938775510204085	-0.204081632653061	0.7323374480374207
5.1020408163265305	-0.204081632653061	0.7323374480374207
5.510204081632654	-0.204081632653061	0.7323374480374207
5.918367346938776	-0.204081632653061	0.7323374480374207
6.326530612244898	-0.204081632653061	0.7323374480374207
6.73469387755102	-0.204081632653061	0.7323374480374207
7.142857142857142	-0.204081632653061	0.7323374480374207
7.551020408163264	-0.204081632653061	0.7323374480374207
7.95918367346939	-0.204081632653061	0.7323374480374207
8.367346938775512	-0.204081632653061	0.7323374480374207
8.775510204081634	-0.204081632653061	0.7323374480374207
9.183673469387756	-0.204081632653061	0.7323374480374207
9.591836734693878	-0.204081632653061	0.7323374480374207
10.0	-0.204081632653061	0.7323374480374207
-10.0	0.204081632653061	0.09668652598246481
-9.591836734693878	0.204081632653061	0.10587257323267646
-9.183673469387756	0.204081632653061	0.11589685852735274
-8.775510204081632	0.204081632653061	0.12682925277143908
-8.36734693877551	0.204081632653061	0.13874421162423528
-7.959183673469388	0.204081632653061	0.15172084651329273
-7.551020408163265	0.204081632653061	0.16584294954435796
-7.142857142857142	0.204081632653061	0.18119896311714576
-6.73469387755102	0.204081632653061	0.19788188453002895
-6.326530612244898	0.204081632653061	0.2159890955569386
-5.918367346938775	0.204081632653061	0.2356221069863511
-5.5102040816326525	0.204081632653061	0.2568862085106731
-5.1020408163265305	0.204081632653061	0.27989001523172014
-4.6938775510204085	0.204081632653061	0.3047449034864602
-4.285714285714286	0.204081632653061	0.33156433076561764
-3.8775510204081627	0.204081632653061	0.3604630372415462
-3.4693877551020407	0.204081632653061	0.39155612985179794
-3.0612244897959187	0.204081632653061	0.4249580539656665
-2.6530612244897958	0.204081632653061	0.460549202869273
-2.244897959183673	0.204081632653061	0.49593182045623063
-1.8367346938775508	0.204081632653061	0.530315374733277
-1.4285714285714288	0.204081632653061	0.5635270712306939
-1.020408163265305	0.204081632653061	0.5953841453899286
-0.612244897959183	0.204081632653061	0.6256923878303029
-0.204081632653061	0.204081632653061	0.6542442549171281
0.204081632653061	0.204081632653061	0.6808164702108629
0.612244897959183	0.204081632653061	0.7051669964355873
1.0204081632653068	0.204081632653061	0.7270312221045601
1.4285714285714288	0.204081632653061	0.746117157794064
1.8367346938775508	0.204081632653061	0.762099368187847
2.2448979591836746	0.204081632653061	0.7746112682359764
2.6530612244897966	0.204081632653061	0.7832352709313112
3.0612244897959187	0.204081632653061	0.7874900680512468
3.4693877551020407	0.204081632653061	0.7878475464381594
3.8775510204081627	0.204081632653061	0.7878475464381594
4.2857142857142865	0.204081632653061	0.7878475464381594
4.6938775510204085	0.204081632653061	0.7878475464381594
5.1020408163265305	0.204081632653061	0.7878475464381594
5.510204081632654	0.204081632653061	0.7878475464381594
5.918367346938776	0.204081632653061	0.7878475464381594
6.326530612244898	0.204081632653061	0.7878475464381594
6.73469387755102	0.204081632653061	0.7878475464381594
7.142857142857142	0.204081632653061	0.7878475464381594
7.551020408163264	0.204081632653061	0.7878475464381594
7.95918367346939	0.204081632653061	0.7878475464381594
8.367346938775512	0.204081632653061	0.7878475464381594
8.775510204081634	0.204081632653061	0.7878475464381594
9.183673469387756	0.204081632653061	0.7878475464381594
9.591836734693878	0.204081632653061	0.7878475464381594
10.0	0.204081632653061	0.7878475464381594
-10.0	0.612244897959183	0.09668652598246481
-9.591836734693878	0.612244897959183	0.10587257323267646
-9.183673469387756	0.612244897959183	0.11589685852735274
-8.775510204081632	0.612244897959183	0.12682925277143908
-8.36734693877551	0.612244897959183	0.13874421162423528
-7.959183673469388	0.612244897959183	0.15172084651329273
-7.551020408163265	0.612244897959183	0.16584294954435796
-7.142857142857142	0.612244897959183	0.18119896311714576
-6.73469387755102	0.612244897959183	0.19788188453002895
-6.326530612244898	0.612244897959183	0.2159890955569386
-5.918367346938775	0.612244897959183	0.2356221069863511
-5.5102040816326525	0.612244897959183	0.2568862085106731
-5.1020408163265305	0.612244897959183	0.27989001523172014
-4.6938775510204085	0.612244897959183	0.3047449034864602
-4.285714285714286	0.612244897959183	0.33156433076561764
-3.8775510204081627	0.612244897959183	0.3604630372415462
-3.4693877551020407	0.612244897959183	0.39155612985179794
-3.0612244897959187	0.612244897959183	0.4249580539656665
-2.6530612244897958	0.612244897959183	0.46078146230096406
-2.244897959183673	0.612244897959183	0.49888754165022864
-1.8367346938775508	0.612244897959183	0.5367054235778077
-1.4285714285714288	0.612244897959183	0.5733951504442423
-1.020408163265305	0.612244897959183	0.6087794640275537
-0.612244897959183	0.612244897959183	0.6426710967088569
-0.204081632653061	0.612244897959183	0.6748711444201075
0.204081632653061	0.612244897959183	0.7051669964355873
0.612244897959183	0.612244897959183	0.7333297207624284
1.0204081632653068	0.612244897959183	0.7591107751139575
1.4285714285714288	0.612244897959183	0.7822378739798127
1.8367346938775508	0.612244897959183	0.8024097875123749
2.2448979591836746	0.612244897959183	0.819289770911556
2.6530612244897966	0.612244897959183	0.8324972131839492
3.0612244897959187	0.612244897959183	0.8415969352569574
3.4693877551020407	0.612244897959183	0.8460853335995152
3.8775510204081627	0.612244897959183	0.8464624055559565
4.2857142857142865	0.612244897959183	0.8464624055559565
4.6938775510204085	0.612244897959183	0.8464624055559565
5.1020408163265305	0.612244897959183	0.8464624055559565
5.510204081632654	0.612244897959183	0.8464624055559565
5.918367346938776	0.612244897959183	0.8464624055559565
6.326530612244898	0.612244897959183	0.8464624055559565
6.73469387755102	0.612244897959183	0.8464624055559565
7.142857142857142	0.612244897959183	0.8464624055559565
7.551020408163264	0.612244897959183	0.8464624055559565
7.95918367346939	0.612244897959183	0.8464624055559565
8.367346938775512	0.612244897959183	0.8464624055559565
8.775510204081634	0.612244897959183	0.8464624055559565
9.183673469387756	0.612244897959183	0.8464624055559565
9.591836734693878	0.612244897959183	0.8464624055559565
10.0	0.612244897959183	0.8464624055559565
-10.0	1.0204081632653068	0.09668652598246481
-9.591836734693878	1.0204081632653068	0.10587257323267646
-9.183673469387756	1.0204081632653068	0.11589685852735274
-8.775510204081632	1.0204081632653068	0.12682925277143908
-8.36734693877551	1.0204081632653068	0.13874421162423528
-7.959183673469388	1.0204081632653068	0.15172084651329273
-7.551020408163265	1.0204081632653068	0.16584294954435796
-7.142857142857142	1.0204081632653068	0.18119896311714576
-6.73469387755102	1.0204081632653068	0.19788188453002895
-6.326530612244898	1.0204081632653068	0.2159890955569386
-5.918367346938775	1.0204081632653068	0.2356221069863511
-5.5102040816326525	1.0204081632653068	0.2568862085106731
-5.1020408163265305	1.0204081632653068	0.27989001523172014
-4.6938775510204085	1.0204081632653068	0.3047449034864602
-4.285714285714286	1.0204081632653068	0.33156433076561764
-3.8775510204081627	1.0204081632653068	0.3604630372415462
-3.4693877551020407	1.0204081632653068	0.39155612985179794
-3.0612244897959187	1.0204081632653068	0.4249580539656665
-2.6530612244897958	1.0204081632653068	0.46078146230096406
-2.244897959183673	1.0204081632653068	0.4991359958017807
-1.8367346938775508	1.0204081632653068	0.5398617035307249
-1.4285714285714288	1.0204081632653068	0.5802073695541546
-1.020408163265305	1.0204081632653068	0.619282887717983
-0.612244897959183	1.0204081632653068	0.6569077447883253
-0.204081632653061	1.0204081632653068	0.6928913454021871
0.204081632653061	1.0204081632653068	0.7270312221045601
0.612244897959183	1.0204081632653068	0.7591107751139575
1.0204081632653068	1.0204081632653068	0.7888964333190953
1.4285714285714288	1.0204081632653068	0.8161340962343115
1.8367346938775508	1.0204081632653068	0.8405446729628427
2.2448979591836746	1.0204081632653068	0.8618184734227707
2.6530612244897966	1.0204081632653068	0.8796081213419146
3.0612244897959187	1.0204081632653068	0.8935195358301741
3.4693877551020407	1.0204081632653068	0.903100349973702
3.8775510204081627	1.0204081632653068	0.907824871023131
4.2857142857142865	1.0204081632653068	0.9082217445472345
4.6938775510204085	1.0204081632653068	0.9082217445472345
5.1020408163265305	1.0204081632653068	0.9082217445472345
5.510204081632654	1.0204081632653068	0.9082217445472345
5.918367346938776	1.0204081632653068	0.9082217445472345
6.326530612244898	1.0204081632653068	0.9082217445472345
6.73469387755102	1.0204081632653068	0.9082217445472345
7.142857142857142	1.0204081632653068	0.9082217445472345
7.551020408163264	1.0204081632653068	0.9082217445472345
7.95918367346939	1.0204081632653068	0.9082217445472345
8.367346938775512	1.0204081632653068	0.9082217445472345
8.775510204081634	1.0204081632653068	0.9082217445472345
9.183673469387756	1.0204081632653068	0.9082217445472345
9.591836734693878	1.0204081632653068	0.9082217445472345
10.0	1.0204081632653068	0.9082217445472345
-10.0	1.4285714285714288	0.09668652598246481
-9.591836734693878	1.4285714285714288	0.10587257323267646
-9.183673469387756	1.4285714285714288	0.11589685852735274
-8.775510204081632	1.4285714285714288	0.12682925277143908
-8.36734693877551	1.4285714285714288	0.13874421162423528
-7.959183673469388	1.4285714285714288	0.15172084651329273
-7.551020408163265	1.4285714285714288	0.16584294954435796
-7.142857142857142	1.4285714285714288	0.18119896311714576
-6.73469387755102	1.4285714285714288	0.19788188453002895
-6.326530612244898	1.4285714285714288	0.2159890955569386
-5.918367346938775	1.4285714285714288	0.2356221069863511
-5.5102040816326525	1.4285714285714288	0.2568862085106731
-5.1020408163265305	1.4285714285714288	0.27989001523172014
-4.6938775510204085	1.4285714285714288	0.3047449034864602
-4.285714285714286	1.4285714285714288	0.33156433076561764
-3.8775510204081627	1.4285714285714288	0.3604630372415462
-3.4693877551020407	1.4285714285714288	0.39155612985179794
-3.0612244897959187	1.4285714285714288	0.4249580539656665
-2.6530612244897958	1.4285714285714288	0.46078146230096406
-2.244897959183673	1.4285714285714288	0.4991359958017807
-1.8367346938775508	1.4285714285714288	0.5401269964130279
-1.4285714285714288	1.4285714285714288	0.5835714406486451
-1.020408163265305	1.4285714285714288	0.6265310129058161
-0.612244897959183	1.4285714285714288	0.6680650832513401
-0.204081632653061	1.4285714285714288	0.7079913163511045
0.204081632653061	1.4285714285714288	0.746117157794064
0.612244897959183	1.4285714285714288	0.7822378739798127
1.0204081632653068	1.4285714285714288	0.8161340962343115
1.4285714285714288	1.4285714285714288	0.847568752904754
1.8367346938775508	1.4285714285714288	0.876283238265028
2.2448979591836746	1.4285714285714288	0.9019926189722802
2.6530612244897966	1.4285714285714288	0.9243796117074806
3.0612244897959187	1.4285714285714288	0.9430869706732234
3.4693877551020407	1.4285714285714288	0.9577077872142321
3.8775510204081627	1.4285714285714288	0.967773004626655
4.2857142857142865	1.4285714285714288	0.9727351549775618
4.6938775510204085	1.4285714285714288	0.9731519528683635
5.1020408163265305	1.4285714285714288	0.9731519528683635
5.510204081632654	1.4285714285714288	0.9731519528683635
5.918367346938776	1.4285714285714288	0.9731519528683635
6.326530612244898	1.4285714285714288	0.9731519528683635
6.73469387755102	1.4285714285714288	0.9731519528683635
7.142857142857142	1.4285714285714288	0.9731519528683635
7.551020408163264	1.4285714285714288	0.9731519528683635
7.95918367346939	1.4285714285714288	0.9731519528683635
8.367346938775512	1.4285714285714288	0.9731519528683635
8.775510204081634	1.4285714285714288	0.9731519528683635
9.183673469387756	1.4285714285714288	0.9731519528683635
9.591836734693878	1.4285714285714288	0.9731519528683635
10.0	1.4285714285714288	0.9731519528683635
-10.0	1.8367346938775508	0.09668652598246481
-9.591836734693878	1.8367346938775508	0.10587257323267646
-9.183673469387756	1.8367346938775508	0.11589685852735274
-8.775510204081632	1.8367346938775508	0.12682925277143908
-8.36734693877551	1.8367346938775508	0.13874421162423528
-7.959183673469388	1.8367346938775508	0.15172084651329273
-7.551020408163265	1.8367346938775508	0.16584294954435796
-7.142857142857142	1.8367346938775508	0.18119896311714576
-6.73469387755102	1.8367346938775508	0.19788188453002895
-6.326530612244898	1.8367346938775508	0.2159890955569386
-5.918367346938775	1.8367346938775508	0.2356221069863511
-5.5102040816326525	1.8367346938775508	0.2568862085106731
-5.1020408163265305	1.8367346938775508	0.27989001523172014
-4.6938775510204085	1.8367346938775508	0.3047449034864602
-4.285714285714286	1.8367346938775508	0.33156433076561764
-3.8775510204081627	1.8367346938775508	0.3604630372415462
-3.4693877551020407	1.8367346938775508	0.39155612985179794
-3.0612244897959187	1.8367346938775508	0.4249580539656665
-2.6530612244897958	1.8367346938775508	0.46078146230096406
-2.244897959183673	1.8367346938775508	0.4991359958017807
-1.8367346938775508	1.8367346938775508	0.5401269964130279
-1.4285714285714288	1.8367346938775508	0.5838541768098778
-1.020408163265305	1.8367346938775508	0.6301095406930193
-0.612244897959183	1.8367346938775508	0.6757615176623631
-0.204081632653061	1.8367346938775508	0.7198189597487153
0.204081632653061	1.8367346938775508	0.762099368187847
0.612244897959183	1.8367346938775508	0.8024097875123749
1.0204081632653068	1.8367346938775508	0.8405446729628427
1.4285714285714288	1.8367346938775508	0.876283238265028
1.8367346938775508	1.8367346938775508	0.9093861592252579
2.2448979591836746	1.8367346938775508	0.9395914704307664
2.6530612244897966	1.8367346938775508	0.9666094396766308
3.0612244897959187	1.8367346938775508	0.9901161310516712
3.4693877551020407	1.8367346938775508	1.0097452629955768
3.8775510204081627	1.8367346938775508	1.0250778167626424
4.2857142857142865	1.8367346938775508	1.0356286293957553
4.6938775510204085	1.8367346938775508	1.0408288744460261
5.1020408163265305	1.8367346938775508	1.041265632158411
5.510204081632654	1.8367346938775508	1.041265632158411
5.918367346938776	1.8367346938775508	1.041265632158411
6.326530612244898	1.8367346938775508	1.041265632158411
6.73469387755102	1.8367346938775508	1.041265632158411
7.142857142857142	1.8367346938775508	1.041265632158411
7.551020408163264	1.8367346938775508	1.041265632158411
7.95918367346939	1.8367346938775508	1.041265632158411
8.367346938775512	1.8367346938775508	1.041265632158411
8.775510204081634	1.8367346938775508	1.041265632158411
9.183673469387756	1.8367346938775508	1.041265632158411
9.591836734693878	1.8367346938775508	1.041265632158411
10.0	1.8367346938775508	1.041265632158411
-10.0	2.2448979591836746	0.09668652598246481
-9.591836734693878	2.2448979591836746	0.10587257323267646
-9.183673469387756	2.2448979591836746	0.11589685852735274
-8.775510204081632	2.2448979591836746	0.12682925277143908
-8.36734693877551	2.2448979591836746	0.13874421162423528
-7.959183673469388	2.2448979591836746	0.15172084651329273
-7.551020408163265	2.2448979591836746	0.16584294954435796
-7.142857142857142	2.2448979591836746	0.18119896311714576
-6.73469387755102	2.2448979591836746	0.19788188453002895
-6.326530612244898	2.2448979591836746	0.2159890955569386
-5.918367346938775	2.2448979591836746	0.2356221069863511
-5.5102040816326525	2.2448979591836746	0.2568862085106731
-5.1020408163265305	2.2448979591836746	0.27989001523172014
-4.6938775510204085	2.2448979591836746	0.3047449034864602
-4.285714285714286	2.2448979591836746	0.33156433076561764
-3.8775510204081627	2.2448979591836746	0.3604630372415462
-3.4693877551020407	2.2448979591836746	0.39155612985179794
-3.0612244897959187	2.2448979591836746	0.4249580539656665
-2.6530612244897958	2.2448979591836746	0.46078146230096406
-2.244897959183673	2.2448979591836746	0.4991359958017807
-1.8367346938775508	2.2448979591836746	0.5401269964130279
-1.4285714285714288	2.2448979591836746	0.5838541768098778
-1.020408163265305	2.2448979591836746	0.6304102768254949
-0.612244897959183	2.2448979591836746	0.679560503419878
-0.204081632653061	2.2448979591836746	0.7279745848078153
0.204081632653061	2.2448979591836746	0.7746112682359764
0.612244897959183	2.2448979591836746	0.819289770911556
1.0204081632653068	2.2448979591836746	0.8618184734227707
1.4285714285714288	2.2448979591836746	0.9019926189722802
1.8367346938775508	2.2448979591836746	0.9395914704307664
2.2448979591836746	2.2448979591836746	0.974374791815797
2.6530612244897966	2.2448979591836746	1.006078479332549
3.0612244897959187	2.2448979591836746	1.034409109753998
3.4693877551020407	2.2448979591836746	1.0590370934262647
3.8775510204081627	2.2448979591836746	1.0795880045101747
4.2857142857142865	2.2448979591836746	1.0956314950337782
4.6938775510204085	2.2448979591836746	1.1066669546582857
5.1020408163265305	2.2448979591836746	1.1121047104320252
5.510204081632654	2.2448979591836746	1.112561375453711
5.918367346938776	2.2448979591836746	1.112561375453711
6.326530612244898	2.2448979591836746	1.112561375453711
6.73469387755102	2.2448979591836746	1.112561375453711
7.142857142857142	2.2448979591836746	1.112561375453711
7.551020408163264	2.2448979591836746	1.112561375453711
7.95918367346939	2.2448979591836746	1.112561375453711
8.367346938775512	2.2448979591836746	1.112561375453711
8.775510204081634	2.2448979591836746	1.112561375453711
9.183673469387756	2.2448979591836746	1.112561375453711
9.591836734693878	2.2448979591836746	1.112561375453711
10.0	2.2448979591836746	1.112561375453711
-10.0	2.6530612244897966	0.09668652598246481
-9.591836734693878	2.6530612244897966	0.10587257323267646
-9.183673469387756	2.6530612244897966	0.11589685852735274
-8.775510204081632	2.6530612244897966	0.12682925277143908
-8.36734693877551	2.6530612244897966	0.13874421162423528
-7.959183673469388	2.6530612244897966	0.15172084651329273
-7.551020408163265	2.6530612244897966	0.16584294954435796
-7.142857142857142	2.6530612244897966	0.18119896311714576
-6.73469387755102	2.6530612244897966	0.19788188453002895
-6.326530612244898	2.6530612244897966	0.2159890955569386
-5.918367346938775	2.6530612244897966	0.2356221069863511
-5.5102040816326525	2.6530612244897966	0.2568862085106731
-5.1020408163265305	2.6530612244897966	0.27989001523172014
-4.6938775510204085	2.6530612244897966	0.3047449034864602
-4.285714285714286	2.6530612244897966	0.33156433076561764
-3.8775510204081627	2.6530612244897966	0.3604630372415462
-3.4693877551020407	2.6530612244897966	0.39155612985179794
-3.0612244897959187	2.6530612244897966	0.4249580539656665
-2.6530612244897958	2.6530612244897966	0.46078146230096406
-2.244897959183673	2.6530612244897966	0.4991359958017807
-1.8367346938775508	2.6530612244897966	0.5401269964130279
-1.4285714285714288	2.6530612244897966	0.5838541768098778
-1.020408163265305	2.6530612244897966	0.6304102768254949
-0.612244897959183	2.6530612244897966	0.6798797402053198
-0.204081632653061	2.6530612244897966	0.7319992736108475
0.204081632653061	2.6530612244897966	0.7832352709313112
0.612244897959183	2.6530612244897966	0.8324972131839492
1.0204081632653068	2.6530612244897966	0.8796081213419146
1.4285714285714288	2.6530612244897966	0.9243796117074806
1.8367346938775508	2.6530612244897966	0.9666094396766308
2.2448979591836746	2.6530612244897966	1.006078479332549
2.6530612244897966	2.6530612244897966	1.042546996158523
3.0612244897959187	2.6530612244897966	1.07575002536618
3.4693877551020407	2.6530612244897966	1.1053916062009985
3.8775510204081627	2.6530612244897966	1.1311375351142552
4.2857142857142865	2.6530612244897966	1.1526061756219612
4.6938775510204085	2.6530612244897966	1.1693566808596139
5.1020408163265305	2.6530612244897966	1.1808737157253368
5.510204081632654	2.6530612244897966	1.1865473591295312
5.918367346938776	2.6530612244897966	1.1870237919032294
6.326530612244898	2.6530612244897966	1.1870237919032294
6.73469387755102	2.6530612244897966	1.1870237919032294
7.142857142857142	2.6530612244897966	1.1870237919032294
7.551020408163264	2.6530612244897966	1.1870237919032294
7.95918367346939	2.6530612244897966	1.1870237919032294
8.367346938775512	2.6530612244897966	1.1870237919032294
8.775510204081634	2.6530612244897966	1.1870237919032294
9.183673469387756	2.6530612244897966	1.1870237919032294
9.591836734693878	2.6530612244897966	1.1870237919032294
10.0	2.6530612244897966	1.1870237919032294
-10.0	3.0612244897959187	0.09668652598246481
-9.591836734693878	3.0612244897959187	0.10587257323267646
-9.183673469387756	3.0612244897959187	0.11589685852735274
-8.775510204081632	3.0612244897959187	0.12682925277143908
-8.36734693877551	3.0612244897959187	0.13874421162423556
-7.959183673469388	3.0612244897959187	0.15172084651329273
-7.551020408163265	3.0612244897959187	0.16584294954435796
-7.142857142857142	3.0612244897959187	0.18119896311714576
-6.73469387755102	3.0612244897959187	0.19788188453002895
-6.326530612244898	3.0612244897959187	0.2159890955569386
-5.918367346938775	3.0612244897959187	0.2356221069863511
-5.5102040816326525	3.0612244897959187	0.2568862085106731
-5.1020408163265305	3.0612244897959187	0.27989001523172014
-4.6938775510204085	3.0612244897959187	0.3047449034864602
-4.285714285714286	3.0612244897959187	0.33156433076561764
-3.8775510204081627	3.0612244897959187	0.3604630372415462
-3.4693877551020407	3.0612244897959187	0.39155612985179794
-3.0612244897959187	3.0612244897959187	0.4249580539656665
-2.6530612244897958	3.0612244897959187	0.46078146230096406
-2.244897959183673	3.0612244897959187	0.4991359958017807
-1.8367346938775508	3.0612244897959187	0.5401269964130279
-1.4285714285714288	3.0612244897959187	0.5838541768098778
-1.020408163265305	3.0612244897959187	0.6304102768254949
-0.612244897959183	3.0612244897959187	0.6798797402053198
-0.204081632653061	3.0612244897959187	0.7323374480374207
0.204081632653061	3.0612244897959187	0.7874900680512468
0.612244897959183	3.0612244897959187	0.8415969352569574
1.0204081632653068	3.0612244897959187	0.8935195358301741
1.4285714285714288	3.0612244897959187	0.9430869706732237
1.8367346938775508	3.0612244897959187	0.9901161310516712
2.2448979591836746	3.0612244897959187	1.0344091097539982
2.6530612244897966	3.0612244897959187	1.07575002536618
3.0612244897959187	3.0612244897959187	1.1139011073618241
3.4693877551020407	3.0612244897959187	1.1485978415851723
3.8775510204081627	3.0612244897959187	1.1795429087368634
4.2857142857142865	3.0612244897959187	1.2063985538726758
4.6938775510204085	3.0612244897959187	1.228776889171944
5.1020408163265305	3.0612244897959187	1.2462274341043134
5.510204081632654	3.0612244897959187	1.2582209025763533
5.918367346938776	3.0612244897959187	1.2641277997105025
6.326530612244898	3.0612244897959187	1.2646237760670338
6.73469387755102	3.0612244897959187	1.2646237760670338
7.142857142857142	3.0612244897959187	1.2646237760670338
7.551020408163264	3.0612244897959187	1.2646237760670338
7.95918367346939	3.0612244897959187	1.2646237760670338
8.367346938775512	3.0612244897959187	1.2646237760670338
8.775510204081634	3.0612244897959187	1.2646237760670338
9.183673469387756	3.0612244897959187	1.2646237760670338
9.591836734693878	3.0612244897959187	1.2646237760670338
10.0	3.0612244897959187	1.2646237760670338
-10.0	3.4693877551020407	0.09668652598246481
-9.591836734693878	3.4693877551020407	0.10587257323267646
-9.183673469387756	3.4693877551020407	0.11589685852735274
-8.775510204081632	3.4693877551020407	0.12682925277143908
-8.36734693877551	3.4693877551020407	0.13874421162423556
-7.959183673469388	3.4693877551020407	0.15172084651329273
-7.551020408163265	3.4693877551020407	0.16584294954435796
-7.142857142857142	3.4693877551020407	0.18119896311714576
-6.73469387755102	3.4693877551020407	0.19788188453002895
-6.326530612244898	3.4693877551020407	0.2159890955569386
-5.918367346938775	3.4693877551020407	0.2356221069863511
-5.5102040816326525	3.4693877551020407	0.2568862085106731
-5.1020408163265305	3.4693877551020407	0.27989001523172014
-4.6938775510204085	3.4693877551020407	0.3047449034864602
-4.285714285714286	3.4693877551020407	0.33156433076561764
-3.8775510204081627	3.4693877551020407	0.3604630372415462
-3.4693877551020407	3.4693877551020407	0.39155612985179794
-3.0612244897959187	3.4693877551020407	0.4249580539656665
-2.6530612244897958	3.4693877551020407	0.46078146230096406
-2.244897959183673	3.4693877551020407	0.4991359958017807
-1.8367346938775508	3.4693877551020407	0.5401269964130279
-1.4285714285714288	3.4693877551020407	0.5838541768098778
-1.020408163265305	3.4693877551020407	0.6304102768254949
-0.612244897959183	3.4693877551020407	0.6798797402053198
-0.204081632653061	3.4693877551020407	0.7323374480374207
0.204081632653061	3.4693877551020407	0.7878475464381594
0.612244897959183	3.4693877551020407	0.8460853335995154
1.0204081632653068	3.4693877551020407	0.9031003499737021
1.4285714285714288	3.4693877551020407	0.9577077872142319
1.8367346938775508	3.4693877551020407	1.0097452629955768
2.2448979591836746	3.4693877551020407	1.0590370934262647
2.6530612244897966	3.4693877551020407	1.1053916062009987
3.0612244897959187	3.4693877551020407	1.1485978415851723
3.4693877551020407	3.4693877551020407	1.188421479406186
3.8775510204081627	3.4693877551020407	1.2245997787608194
4.2857142857142865	3.4693877551020407	1.2568352452877207
4.6938775510204085	3.4693877551020407	1.2847876389954995
5.1020408163265305	3.4693877551020407	1.3080637889444096
5.510204081632654	3.4693877551020407	1.3262044661656416
5.918367346938776	3.4693877551020407	1.3386672453610298
6.326530612244898	3.4693877551020407	1.3448037968386408
6.73469387755102	3.4693877551020407	1.3453190118515754
7.142857142857142	3.4693877551020407	1.3453190118515754
7.551020408163264	3.4693877551020407	1.3453190118515754
7.95918367346939	3.4693877551020407	1.3453190118515754
8.367346938775512	3.4693877551020407	1.3453190118515754
8.775510204081634	3.4693877551020407	1.3453190118515754
9.183673469387756	3.4693877551020407	1.3453190118515754
9.591836734693878	3.4693877551020407	1.3453190118515754
10.0	3.4693877551020407	1.3453190118515754
-10.0	3.8775510204081627	0.09668652598246481
-9.591836734693878	3.8775510204081627	0.10587257323267646
-9.183673469387756	3.8775510204081627	0.11589685852735274
-8.775510204081632	3.8775510204081627	0.12682925277143908
-8.36734693877551	3.8775510204081627	0.13874421162423556
-7.959183673469388	3.8775510204081627	0.15172084651329273
-7.551020408163265	3.8775510204081627	0.16584294954435796
-7.142857142857142	3.8775510204081627	0.18119896311714576
-6.73469387755102	3.8775510204081627	0.19788188453002895
-6.326530612244898	3.8775510204081627	0.2159890955569386
-5.918367346938775	3.8775510204081627	0.2356221069863511
-5.5102040816326525	3.8775510204081627	0.2568862085106731
-5.1020408163265305	3.8775510204081627	0.27989001523172014
-4.6938775510204085	3.8775510204081627	0.3047449034864602
-4.285714285714286	3.8775510204081627	0.33156433076561764
-3.8775510204081627	3.8775510204081627	0.3604630372415462
-3.4693877551020407	3.8775510204081627	0.39155612985179794
-3.0612244897959187	3.8775510204081627	0.4249580539656665
-2.6530612244897958	3.8775510204081627	0.46078146230096406
-2.244897959183673	3.8775510204081627	0.4991359958017807
-1.8367346938775508	3.8775510204081627	0.5401269964130279
-1.4285714285714288	3.8775510204081627	0.5838541768098778
-1.020408163265305	3.8775510204081627	0.6304102768254949
-0.612244897959183	3.8775510204081627	0.6798797402053198
-0.204081632653061	3.8775510204081627	0.7323374480374207
0.204081632653061	3.8775510204081627	0.7878475464381594
0.612244897959183	3.8775510204081627	0.8464624055559565
1.0204081632653068	3.8775510204081627	0.907824871023131
1.4285714285714288	3.8775510204081627	0.967773004626655
1.8367346938775508	3.8775510204081627	1.0250778167626424
2.2448979591836746	3.8775510204081627	1.0795880045101747
2.6530612244897966	3.8775510204081627	1.1311375351142552
3.0612244897959187	3.8775510204081627	1.1795429087368634
3.4693877551020407	3.8775510204081627	1.2245997787608194
3.8775510204081627	3.8775510204081627	1.2660787588707414
4.2857142857142865	3.8775510204081627	1.3037201912612792
4.6938775510204085	3.8775510204081627	1.3372275734760035
5.1020408163265305	3.8775510204081627	1.3662592321204219
5.510204081632654	3.8775510204081627	1.3904176738274072
5.918367346938776	3.8775510204081627	1.409235811747366
6.326530612244898	3.8775510204081627	1.4221589179637586
6.73469387755102	3.8775510204081627	1.4285206196093145
7.142857142857142	3.8775510204081627	1.4290546927320835
7.551020408163264	3.8775510204081627	1.4290546927320835
7.95918367346939	3.8775510204081627	1.4290546927320835
8.367346938775512	3.8775510204081627	1.4290546927320835
8.775510204081634	3.8775510204081627	1.4290546927320835
9.183673469387756	3.8775510204081627	1.4290546927320835
9.591836734693878	3.8775510204081627	1.4290546927320835
10.0	3.8775510204081627	1.4290546927320835
-10.0	4.2857142857142865	0.09668652598246481
-9.591836734693878	4.2857142857142865	0.10587257323267646
-9.183673469387756	4.2857142857142865	0.11589685852735274
-8.775510204081632	4.2857142857142865	0.12682925277143908
-8.36734693877551	4.2857142857142865	0.13874421162423556
-7.959183673469388	4.2857142857142865	0.15172084651329273
-7.551020408163265	4.2857142857142865	0.16584294954435796
-7.142857142857142	4.2857142857142865	0.18119896311714576
-6.73469387755102	4.2857142857142865	0.19788188453002895
-6.326530612244898	4.2857142857142865	0.2159890955569386
-5.918367346938775	4.2857142857142865	0.2356221069863511
-5.5102040816326525	4.2857142857142865	0.2568862085106731
-5.1020408163265305	4.2857142857142865	0.27989001523172014
-4.6938775510204085	4.2857142857142865	0.3047449034864602
-4.285714285714286	4.2857142857142865	0.33156433076561764
-3.8775510204081627	4.2857142857142865	0.3604630372415462
-3.4693877551020407	4.2857142857142865	0.39155612985179794
-3.0612244897959187	4.2857142857142865	0.4249580539656665
-2.6530612244897958	4.2857142857142865	0.46078146230096406
-2.244897959183673	4.2857142857142865	0.4991359958017807
-1.8367346938775508	4.2857142857142865	0.5401269964130279
-1.4285714285714288	4.2857142857142865	0.5838541768098778
-1.020408163265305	4.2857142857142865	0.6304102768254949
-0.612244897959183	4.2857142857142865	0.6798797402053198
-0.204081632653061	4.2857142857142865	0.7323374480374207
0.204081632653061	4.2857142857142865	0.7878475464381594
0.612244897959183	4.2857142857142865	0.8464624055559565
1.0204081632653068	4.2857142857142865	0.9082217445472345
1.4285714285714288	4.2857142857142865	0.9727351549775619
1.8367346938775508	4.2857142857142865	1.0356286293957553
2.2448979591836746	4.2857142857142865	1.0956314950337782
2.6530612244897966	4.2857142857142865	1.1526061756219612
3.0612244897959187	4.2857142857142865	1.2063985538726758
3.4693877551020407	4.2857142857142865	1.2568352452877207
3.8775510204081627	4.2857142857142865	1.3037201912612792
4.2857142857142865	4.2857142857142865	1.346830393032504
4.6938775510204085	4.2857142857142865	1.3859105495804447
5.1020408163265305	4.2857142857142865	1.4206662805509909
5.510204081632654	4.2857142857142865	1.4507554984616795
5.918367346938776	4.2857142857142865	1.4757773251594712
6.326530612244898	4.2857142857142865	1.495257697855304
6.73469387755102	4.2857142857142865	1.5086304345468962
7.142857142857142	4.2857142857142865	1.515211951336569
7.551020408163264	4.2857142857142865	1.5157644326418782
7.95918367346939	4.2857142857142865	1.5157644326418782
8.367346938775512	4.2857142857142865	1.5157644326418782
8.775510204081634	4.2857142857142865	1.5157644326418782
9.183673469387756	4.2857142857142865	1.5157644326418782
9.591836734693878	4.2857142857142865	1.5157644326418782
10.0	4.2857142857142865	1.5157644326418782
-10.0	4.6938775510204085	0.09668652598246481
-9.591836734693878	4.6938775510204085	0.10587257323267646
-9.183673469387756	4.6938775510204085	0.11589685852735274
-8.775510204081632	4.6938775510204085	0.12682925277143908
-8.36734693877551	4.6938775510204085	0.13874421162423556
-7.959183673469388	4.6938775510204085	0.15172084651329273
-7.551020408163265	4.6938775510204085	0.16584294954435796
-7.142857142857142	4.6938775510204085	0.18119896311714576
-6.73469387755102	4.6938775510204085	0.19788188453002895
-6.326530612244898	4.6938775510204085	0.2159890955569386
-5.918367346938775	4.6938775510204085	0.2356221069863511
-5.5102040816326525	4.6938775510204085	0.2568862085106731
-5.1020408163265305	4.6938775510204085	0.27989001523172014
-4.6938775510204085	4.6938775510204085	0.3047449034864602
-4.285714285714286	4.6938775510204085	0.33156433076561764
-3.8775510204081627	4.6938775510204085	0.3604630372415462
-3.4693877551020407	4.6938775510204085	0.39155612985179794
-3.0612244897959187	4.6938775510204085	0.4249580539656665
-2.6530612244897958	4.6938775510204085	0.46078146230096406
-2.244897959183673	4.6938775510204085	0.4991359958017807
-1.8367346938775508	4.6938775510204085	0.5401269964130279
-1.4285714285714288	4.6938775510204085	0.5838541768098778
-1.020408163265305	4.6938775510204085	0.6304102768254949
-0.612244897959183	4.6938775510204085	0.6798797402053198
-0.204081632653061	4.6938775510204085	0.7323374480374207
0.204081632653061	4.6938775510204085	0.7878475464381594
0.612244897959183	4.6938775510204085	0.8464624055559565
1.0204081632653068	4.6938775510204085	0.9082217445472345
1.4285714285714288	4.6938775510204085	0.9731519528683635
1.8367346938775508	4.6938775510204085	1.0408288744460261
2.2448979591836746	4.6938775510204085	1.1066669546582857
2.6530612244897966	4.6938775510204085	1.1693566808596136
3.0612244897959187	4.6938775510204085	1.228776889171944
3.4693877551020407	4.6938775510204085	1.2847876389954995
3.8775510204081627	4.6938775510204085	1.3372275734760035
4.2857142857142865	4.6938775510204085	1.3859105495804447
4.6938775510204085	4.6938775510204085	1.4306213538433568
5.1020408163265305	4.6938775510204085	1.4711102574403965
5.510204081632654	4.6938775510204085	1.5070860767943746
5.918367346938776	4.6938775510204085	1.5382072812366163
6.326530612244898	4.6938775510204085	1.5640705083170137
6.73469387755102	4.6938775510204085	1.5841955798467575
7.142857142857142	4.6938775510204085	1.5980057081175212
7.551020408163264	4.6938775510204085	1.6048009588622059
7.95918367346939	4.6938775510204085	1.60537133617302
8.367346938775512	4.6938775510204085	1.60537133617302
8.775510204081634	4.6938775510204085	1.60537133617302
9.183673469387756	4.6938775510204085	1.60537133617302
9.591836734693878	4.6938775510204085	1.60537133617302
10.0	4.6938775510204085	1.60537133617302
-10.0	5.1020408163265305	0.09668652598246481
-9.591836734693878	5.1020408163265305	0.10587257323267646
-9.183673469387756	5.1020408163265305	0.11589685852735274
-8.775510204081632	5.1020408163265305	0.12682925277143908
-8.36734693877551	5.1020408163265305	0.13874421162423556
-7.959183673469388	5.1020408163265305	0.15172084651329273
-7.551020408163265	5.1020408163265305	0.16584294954435796
-7.142857142857142	5.1020408163265305	0.18119896311714576
-6.73469387755102	5.1020408163265305	0.19788188453002895
-6.326530612244898	5.1020408163265305	0.2159890955569386
-5.918367346938775	5.1020408163265305	0.2356221069863511
-5.5102040816326525	5.1020408163265305	0.2568862085106731
-5.1020408163265305	5.1020408163265305	0.27989001523172014
-4.6938775510204085	5.1020408163265305	0.3047449034864602
-4.285714285714286	5.1020408163265305	0.33156433076561764
-3.8775510204081627	5.1020408163265305	0.3604630372415462
-3.4693877551020407	5.1020408163265305	0.39155612985179794
-3.0612244897959187	5.1020408163265305	0.4249580539656665
-2.6530612244897958	5.1020408163265305	0.46078146230096406
-2.244897959183673	5.1020408163265305	0.4991359958017807
-1.8367346938775508	5.1020408163265305	0.5401269964130279
-1.4285714285714288	5.1020408163265305	0.5838541768098778
-1.020408163265305	5.1020408163265305	0.6304102768254949
-0.612244897959183	5.1020408163265305	0.6798797402053198
-0.204081632653061	5.1020408163265305	0.7323374480374207
0.204081632653061	5.1020408163265305	0.7878475464381594
0.612244897959183	5.1020408163265305	0.8464624055559565
1.0204081632653068	5.1020408163265305	0.9082217445472345
1.4285714285714288	5.1020408163265305	0.9731519528683635
1.8367346938775508	5.1020408163265305	1.041265632158411
2.2448979591836746	5.1020408163265305	1.1121047104320252
2.6530612244897966	5.1020408163265305	1.1808737157253366
3.0612244897959187	5.1020408163265305	1.2462274341043134
3.4693877551020407	5.1020408163265305	1.3080637889444096
3.8775510204081627	5.1020408163265305	1.3662592321204219
4.2857142857142865	5.1020408163265305	1.4206662805509909
4.6938775510204085	5.1020408163265305	1.4711102574403965
5.1020408163265305	5.1020408163265305	1.5173850520443262
5.510204081632654	5.1020408163265305	1.5592476448295067
5.918367346938776	5.1020408163265305	1.5964110515338958
6.326530612244898	5.1020408163265305	1.6285352067554635
6.73469387755102	5.1020408163265305	1.6552151148156147
7.142857142857142	5.1020408163265305	1.6759653099916145
7.551020408163264	5.1020408163265305	1.6901992360747757
7.95918367346939	5.1020408163265305	1.697201486114554
8.367346938775512	5.1020408163265305	1.6977891927972018
8.775510204081634	5.1020408163265305	1.6977891927972018
9.183673469387756	5.1020408163265305	1.6977891927972018
9.591836734693878	5.1020408163265305	1.6977891927972018
10.0	5.1020408163265305	1.6977891927972018
-10.0	5.510204081632654	0.09668652598246481
-9.591836734693878	5.510204081632654	0.10587257323267646
-9.183673469387756	5.510204081632654	0.11589685852735274
-8.775510204081632	5.510204081632654	0.12682925277143908
-8.36734693877551	5.510204081632654	0.13874421162423556
-7.959183673469388	5.510204081632654	0.15172084651329273
-7.551020408163265	5.510204081632654	0.16584294954435796
-7.142857142857142	5.510204081632654	0.18119896311714576
-6.73469387755102	5.510204081632654	0.19788188453002895
-6.326530612244898	5.510204081632654	0.2159890955569386
-5.918367346938775	5.510204081632654	0.2356221069863511
-5.5102040816326525	5.510204081632654	0.2568862085106731
-5.1020408163265305	5.510204081632654	0.27989001523172014
-4.6938775510204085	5.510204081632654	0.3047449034864602
-4.285714285714286	5.510204081632654	0.33156433076561764
-3.8775510204081627	5.510204081632654	0.3604630372415462
-3.4693877551020407	5.510204081632654	0.39155612985179794
-3.0612244897959187	5.510204081632654	0.4249580539656665
-2.6530612244897958	5.510204081632654	0.46078146230096406
-2.244897959183673	5.510204081632654	0.4991359958017807
-1.8367346938775508	5.510204081632654	0.5401269964130279
-1.4285714285714288	5.510204081632654	0.5838541768098778
-1.020408163265305	5.510204081632654	0.6304102768254949
-0.612244897959183	5.510204081632654	0.6798797402053198
-0.204081632653061	5.510204081632654	0.7323374480374207
0.204081632653061	5.510204081632654	0.7878475464381594
0.612244897959183	5.510204081632654	0.8464624055559565
1.0204081632653068	5.510204081632654	0.9082217445472345
1.4285714285714288	5.510204081632654	0.9731519528683635
1.8367346938775508	5.510204081632654	1.041265632158411
2.2448979591836746	5.510204081632654	1.112561375453711
2.6530612244897966	5.510204081632654	1.1865473591295312
3.0612244897959187	5.510204081632654	1.2582209025763533
3.4693877551020407	5.510204081632654	1.3262044661656416
3.8775510204081627	5.510204081632654	1.3904176738274072
4.2857142857142865	5.510204081632654	1.4507554984616795
4.6938775510204085	5.510204081632654	1.5070860767943746
5.1020408163265305	5.510204081632654	1.5592476448295067
5.510204081632654	5.510204081632654	1.6070444099724603
5.918367346938776	5.510204081632654	1.6502411034597297
6.326530612244898	5.510204081632654	1.6885558567775971
6.73469387755102	5.510204081632654	1.7216509041883237
7.142857142857142	5.510204081632654	1.7491204082969167
7.551020408163264	5.510204081632654	1.7704744015312257
7.95918367346939	5.510204081632654	1.7851173755155054
8.367346938775512	5.510204081632654	1.7923193346085877
8.775510204081634	5.510204081632654	1.7929237577917754
9.183673469387756	5.510204081632654	1.7929237577917754
9.591836734693878	5.510204081632654	1.7929237577917754
10.0	5.510204081632654	1.7929237577917754
-10.0	5.918367346938776	0.09668652598246481
-9.591836734693878	5.918367346938776	0.10587257323267646
-9.183673469387756	5.918367346938776	0.11589685852735274
-8.775510204081632	5.918367346938776	0.12682925277143908
-8.36734693877551	5.918367346938776	0.13874421162423556
-7.959183673469388	5.918367346938776	0.15172084651329273
-7.551020408163265	5.918367346938776	0.16584294954435796
-7.142857142857142	5.918367346938776	0.18119896311714576
-6.73469387755102	5.918367346938776	0.19788188453002895
-6.326530612244898	5.918367346938776	0.2159890955569386
-5.918367346938775	5.918367346938776	0.2356221069863511
-5.5102040816326525	5.918367346938776	0.2568862085106731
-5.1020408163265305	5.918367346938776	0.27989001523172014
-4.6938775510204085	5.918367346938776	0.3047449034864602
-4.285714285714286	5.918367346938776	0.33156433076561764
-3.8775510204081627	5.918367346938776	0.3604630372415462
-3.4693877551020407	5.918367346938776	0.39155612985179794
-3.0612244897959187	5.918367346938776	0.4249580539656665
-2.6530612244897958	5.918367346938776	0.46078146230096406
-2.244897959183673	5.918367346938776	0.4991359958017807
-1.8367346938775508	5.918367346938776	0.5401269964130279
-1.4285714285714288	5.918367346938776	0.5838541768098778
-1.020408163265305	5.918367346938776	0.6304102768254949
-0.612244897959183	5.918367346938776	0.6798797402053198
-0.204081632653061	5.918367346938776	0.7323374480374207
0.204081632653061	5.918367346938776	0.7878475464381594
0.612244897959183	5.918367346938776	0.8464624055559565
1.0204081632653068	5.918367346938776	0.9082217445472345
1.4285714285714288	5.918367346938776	0.9731519528683635
1.8367346938775508	5.918367346938776	1.041265632158411
2.2448979591836746	5.918367346938776	1.112561375453711
2.6530612244897966	5.918367346938776	1.1870237919032294
3.0612244897959187	5.918367346938776	1.2641277997105025
3.4693877551020407	5.918367346938776	1.3386672453610298
3.8775510204081627	5.918367346938776	1.409235811747366
4.2857142857142865	5.918367346938776	1.4757773251594712
4.6938775510204085	5.918367346938776	1.5382072812366163
5.1020408163265305	5.918367346938776	1.5964110515338958
5.510204081632654	5.918367346938776	1.6502411034597297
5.918367346938776	5.918367346938776	1.6995130577146509
6.326530612244898	5.918367346938776	1.7440003281219087
6.73469387755102	5.918367346938776	1.783426981268186
7.142857142857142	5.918367346938776	1.8174583024834878
7.551020408163264	5.918367346938776	1.8456883367798618
7.95918367346939	5.918367346938776	1.8676233506438413
8.367346938775512	5.918367346938776	1.8826596707781225
8.775510204081634	5.918367346938776	1.8900535934169196
9.183673469387756	5.918367346938776	1.890674082405055
9.591836734693878	5.918367346938776	1.890674082405055
10.0	5.918367346938776	1.890674082405055
-10.0	6.326530612244898	0.09668652598246481
-9.591836734693878	6.326530612244898	0.10587257323267646
-9.183673469387756	6.326530612244898	0.11589685852735274
-8.775510204081632	6.326530612244898	0.12682925277143908
-8.36734693877551	6.326530612244898	0.13874421162423586
-7.959183673469388	6.326530612244898	0.15172084651329273
-7.551020408163265	6.326530612244898	0.16584294954435796
-7.142857142857142	6.326530612244898	0.18119896311714576
-6.73469387755102	6.326530612244898	0.19788188453002895
-6.326530612244898	6.326530612244898	0.2159890955569386
-5.918367346938775	6.326530612244898	0.2356221069863511
-5.5102040816326525	6.326530612244898	0.2568862085106731
-5.1020408163265305	6.326530612244898	0.27989001523172014
-4.6938775510204085	6.326530612244898	0.3047449034864602
-4.285714285714286	6.326530612244898	0.33156433076561764
-3.8775510204081627	6.326530612244898	0.3604630372415462
-3.4693877551020407	6.326530612244898	0.39155612985179794
-3.0612244897959187	6.326530612244898	0.4249580539656665
-2.6530612244897958	6.326530612244898	0.46078146230096406
-2.244897959183673	6.326530612244898	0.4991359958017807
-1.8367346938775508	6.326530612244898	0.5401269964130279
-1.4285714285714288	6.326530612244898	0.5838541768098778
-1.020408163265305	6.326530612244898	0.6304102768254949
-0.612244897959183	6.326530612244898	0.6798797402053198
-0.204081632653061	6.326530612244898	0.7323374480374207
0.204081632653061	6.326530612244898	0.7878475464381594
0.612244897959183	6.326530612244898	0.8464624055559565
1.0204081632653068	6.326530612244898	0.9082217445472345
1.4285714285714288	6.326530612244898	0.9731519528683635
1.8367346938775508	6.326530612244898	1.041265632158411
2.2448979591836746	6.326530612244898	1.112561375453711
2.6530612244897966	6.326530612244898	1.1870237919032294
3.0612244897959187	6.326530612244898	1.2646237760670342
3.4693877551020407	6.326530612244898	1.3448037968386408
3.8775510204081627	6.326530612244898	1.4221589179637586
4.2857142857142865	6.326530612244898	1.495257697855304
4.6938775510204085	6.326530612244898	1.5640705083170137
5.1020408163265305	6.326530612244898	1.6285352067554635
5.510204081632654	6.326530612244898	1.6885558567775973
5.918367346938776	6.326530612244898	1.7440003281219087
6.326530612244898	6.326530612244898	1.7946966152740003
6.73469387755102	6.326530612244898	1.8404276263239825
7.142857142857142	6.326530612244898	1.8809240774271698
7.551020408163264	6.326530612244898	1.9158549672127816
7.95918367346939	6.326530612244898	1.9448148743573577
8.367346938775512	6.326530612244898	1.9673069799010374
8.775510204081634	6.326530612244898	1.9827201971276611
9.183673469387756	6.326530612244898	1.9902979826833067
9.591836734693878	6.326530612244898	1.9909338573470317
10.0	6.326530612244898	1.9909338573470317
-10.0	6.73469387755102	0.09668652598246481
-9.591836734693878	6.73469387755102	0.10587257323267646
-9.183673469387756	6.73469387755102	0.11589685852735274
-8.775510204081632	6.73469387755102	0.12682925277143908
-8.36734693877551	6.73469387755102	0.13874421162423586
-7.959183673469388	6.73469387755102	0.15172084651329273
-7.551020408163265	6.73469387755102	0.16584294954435796
-7.142857142857142	6.73469387755102	0.18119896311714576
-6.73469387755102	6.73469387755102	0.19788188453002895
-6.326530612244898	6.73469387755102	0.2159890955569386
-5.918367346938775	6.73469387755102	0.2356221069863511
-5.5102040816326525	6.73469387755102	0.2568862085106731
-5.1020408163265305	6.73469387755102	0.27989001523172014
-4.6938775510204085	6.73469387755102	0.3047449034864602
-4.285714285714286	6.73469387755102	0.33156433076561764
-3.8775510204081627	6.73469387755102	0.3604630372415462
-3.4693877551020407	6.73469387755102	0.39155612985179794
-3.0612244897959187	6.73469387755102	0.4249580539656665
-2.6530612244897958	6.73469387755102	0.46078146230096406
-2.244897959183673	6.73469387755102	0.4991359958017807
-1.8367346938775508	6.73469387755102	0.5401269964130279
-1.4285714285714288	6.73469387755102	0.5838541768098778
-1.020408163265305	6.73469387755102	0.6304102768254949
-0.612244897959183	6.73469387755102	0.6798797402053198
-0.204081632653061	6.73469387755102	0.7323374480374207
0.204081632653061	6.73469387755102	0.7878475464381594
0.612244897959183	6.73469387755102	0.8464624055559565
1.0204081632653068	6.73469387755102	0.9082217445472345
1.4285714285714288	6.73469387755102	0.9731519528683635
1.8367346938775508	6.73469387755102	1.041265632158411
2.2448979591836746	6.73469387755102	1.112561375453711
2.6530612244897966	6.73469387755102	1.1870237919032294
3.0612244897959187	6.73469387755102	1.2646237760670342
3.4693877551020407	6.73469387755102	1.3453190118515754
3.8775510204081627	6.73469387755102	1.4285206196093145
4.2857142857142865	6.73469387755102	1.5086304345468962
4.6938775510204085	6.73469387755102	1.5841955798467573
5.1020408163265305	6.73469387755102	1.655215114815615
5.510204081632654	6.73469387755102	1.7216509041883237
5.918367346938776	6.73469387755102	1.783426981268186
6.326530612244898	6.73469387755102	1.8404276263239825
6.73469387755102	6.73469387755102	1.8924940232967096
7.142857142857142	6.73469387755102	1.9394192593076953
7.551020408163264	6.73469387755102	1.9809413050532663
7.95918367346939	6.73469387755102	2.0167334420632534
8.367346938775512	6.73469387755102	2.0463913578871025
8.775510204081634	6.73469387755102	2.069415769476459
9.183673469387756	6.73469387755102	2.0851888873634823
9.591836734693878	6.73469387755102	2.0929421777247645
10.0	6.73469387755102	2.0935927366740636
-10.0	7.142857142857142	0.09668652598246481
-9.591836734693878	7.142857142857142	0.10587257323267646
-9.183673469387756	7.142857142857142	0.11589685852735274
-8.775510204081632	7.142857142857142	0.12682925277143908
-8.36734693877551	7.142857142857142	0.13874421162423586
-7.959183673469388	7.142857142857142	0.15172084651329273
-7.551020408163265	7.142857142857142	0.16584294954435796
-7.142857142857142	7.142857142857142	0.18119896311714576
-6.73469387755102	7.142857142857142	0.19788188453002895
-6.326530612244898	7.142857142857142	0.2159890955569386
-5.918367346938775	7.142857142857142	0.2356221069863511
-5.5102040816326525	7.142857142857142	0.2568862085106731
-5.1020408163265305	7.142857142857142	0.27989001523172014
-4.6938775510204085	7.142857142857142	0.3047449034864602
-4.285714285714286	7.142857142857142	0.33156433076561764
-3.8775510204081627	7.142857142857142	0.3604630372415462
-3.4693877551020407	7.142857142857142	0.39155612985179794
-3.0612244897959187	7.142857142857142	0.4249580539656665
-2.6530612244897958	7.142857142857142	0.46078146230096406
-2.244897959183673	7.142857142857142	0.4991359958017807
-1.8367346938775508	7.142857142857142	0.5401269964130279
-1.4285714285714288	7.142857142857142	0.5838541768098778
-1.020408163265305	7.142857142857142	0.6304102768254949
-0.612244897959183	7.142857142857142	0.6798797402053198
-0.204081632653061	7.142857142857142	0.7323374480374207
0.204081632653061	7.142857142857142	0.7878475464381594
0.612244897959183	7.142857142857142	0.8464624055559565
1.0204081632653068	7.142857142857142	0.9082217445472345
1.4285714285714288	7.142857142857142	0.9731519528683635
1.8367346938775508	7.142857142857142	1.041265632158411
2.2448979591836746	7.142857142857142	1.112561375453711
2.6530612244897966	7.142857142857142	1.1870237919032294
3.0612244897959187	7.142857142857142	1.2646237760670345
3.4693877551020407	7.142857142857142	1.3453190118515754
3.8775510204081627	7.142857142857142	1.4290546927320835
4.2857142857142865	7.142857142857142	1.515211951336569
4.6938775510204085	7.142857142857142	1.5980057081175212
5.1020408163265305	7.142857142857142	1.6759653099916145
5.510204081632654	7.142857142857142	1.7491204082969167
5.918367346938776	7.142857142857142	1.8174583024834878
6.326530612244898	7.142857142857142	1.88092407742717
6.73469387755102	7.142857142857142	1.9394192593076953
7.142857142857142	7.142857142857142	1.9927988864884911
7.551020408163264	7.142857142857142	2.040866779830251
7.95918367346939	7.142857142857142	2.0833686584952678
8.367346938775512	7.142857142857142	2.1199825629876012
8.775510204081634	7.142857142857142	2.1503057878455794
9.183673469387756	7.142857142857142	2.1738371462203836
9.591836734693878	7.142857142857142	2.189952812130968
10.0	7.142857142857142	2.1978730848375982
-10.0	7.551020408163264	0.09668652598246481
-9.591836734693878	7.551020408163264	0.10587257323267646
-9.183673469387756	7.551020408163264	0.11589685852735274
-8.775510204081632	7.551020408163264	0.12682925277143908
-8.36734693877551	7.551020408163264	0.13874421162423586
-7.959183673469388	7.551020408163264	0.15172084651329273
-7.551020408163265	7.551020408163264	0.16584294954435796
-7.142857142857142	7.551020408163264	0.18119896311714576
-6.73469387755102	7.551020408163264	0.19788188453002895
-6.326530612244898	7.551020408163264	0.2159890955569386
-5.918367346938775	7.551020408163264	0.2356221069863511
-5.5102040816326525	7.551020408163264	0.2568862085106731
-5.1020408163265305	7.551020408163264	0.27989001523172014
-4.6938775510204085	7.551020408163264	0.3047449034864602
-4.285714285714286	7.551020408163264	0.33156433076561764
-3.8775510204081627	7.551020408163264	0.3604630372415462
-3.4693877551020407	7.551020408163264	0.39155612985179794
-3.0612244897959187	7.551020408163264	0.4249580539656665
-2.6530612244897958	7.551020408163264	0.46078146230096406
-2.244897959183673	7.551020408163264	0.4991359958017807
-1.8367346938775508	7.551020408163264	0.5401269964130279
-1.4285714285714288	7.551020408163264	0.5838541768098778
-1.020408163265305	7.551020408163264	0.6304102768254949
-0.612244897959183	7.551020408163264	0.6798797402053198
-0.204081632653061	7.551020408163264	0.7323374480374207
0.204081632653061	7.551020408163264	0.7878475464381594
0.612244897959183	7.551020408163264	0.8464624055559565
1.0204081632653068	7.551020408163264	0.9082217445472345
1.4285714285714288	7.551020408163264	0.9731519528683635
1.8367346938775508	7.551020408163264	1.041265632158411
2.2448979591836746	7.551020408163264	1.112561375453711
2.6530612244897966	7.551020408163264	1.1870237919032294
3.0612244897959187	7.551020408163264	1.2646237760670345
3.4693877551020407	7.551020408163264	1.3453190118515754
3.8775510204081627	7.551020408163264	1.4290546927320835
4.2857142857142865	7.551020408163264	1.5157644326418782
4.6938775510204085	7.551020408163264	1.6048009588622059
5.1020408163265305	7.551020408163264	1.6901992360747757
5.510204081632654	7.551020408163264	1.7704744015312257
5.918367346938776	7.551020408163264	1.8456883367798618
6.326530612244898	7.551020408163264	1.9158549672127816
6.73469387755102	7.551020408163264	1.980941305053266
7.142857142857142	7.551020408163264	2.040866779830251
7.551020408163264	7.551020408163264	2.0955007968551995
7.95918367346939	7.551020408163264	2.1446583356590945
8.367346938775512	7.551020408163264	2.188093248002822
8.775510204081634	7.551020408163264	2.2254887173197235
9.183673469387756	7.551020408163264	2.256444067029391
9.591836734693878	7.551020408163264	2.280456705378308
10.0	7.551020408163264	2.296897389474794
-10.0	7.95918367346939	0.09668652598246481
-9.591836734693878	7.95918367346939	0.10587257323267646
-9.183673469387756	7.95918367346939	0.11589685852735274
-8.775510204081632	7.95918367346939	0.12682925277143908
-8.36734693877551	7.95918367346939	0.13874421162423614
-7.959183673469388	7.95918367346939	0.15172084651329273
-7.551020408163265	7.95918367346939	0.16584294954435796
-7.142857142857142	7.95918367346939	0.18119896311714576
-6.73469387755102	7.95918367346939	0.19788188453002895
-6.326530612244898	7.95918367346939	0.2159890955569386
-5.918367346938775	7.95918367346939	0.2356221069863511
-5.5102040816326525	7.95918367346939	0.2568862085106731
-5.1020408163265305	7.95918367346939	0.27989001523172014
-4.6938775510204085	7.95918367346939	0.3047449034864602
-4.285714285714286	7.95918367346939	0.33156433076561764
-3.8775510204081627	7.95918367346939	0.3604630372415462
-3.4693877551020407	7.95918367346939	0.39155612985179794
-3.0612244897959187	7.95918367346939	0.4249580539656665
-2.6530612244897958	7.95918367346939	0.46078146230096406
-2.244897959183673	7.95918367346939	0.4991359958017807
-1.8367346938775508	7.95918367346939	0.5401269964130279
-1.4285714285714288	7.95918367346939	0.5838541768098778
-1.020408163265305	7.95918367346939	0.6304102768254949
-0.612244897959183	7.95918367346939	0.6798797402053198
-0.204081632653061	7.95918367346939	0.7323374480374207
0.204081632653061	7.95918367346939	0.7878475464381594
0.612244897959183	7.95918367346939	0.8464624055559565
1.0204081632653068	7.95918367346939	0.9082217445472345
1.4285714285714288	7.95918367346939	0.9731519528683635
1.8367346938775508	7.95918367346939	1.041265632158411
2.2448979591836746	7.95918367346939	1.112561375453711
2.6530612244897966	7.95918367346939	1.1870237919032294
3.0612244897959187	7.95918367346939	1.2646237760670345
3.4693877551020407	7.95918367346939	1.3453190118515754
3.8775510204081627	7.95918367346939	1.4290546927320835
4.2857142857142865	7.95918367346939	1.5157644326418782
4.6938775510204085	7.95918367346939	1.6053713361730202
5.1020408163265305	7.95918367346939	1.6972014861145541
5.510204081632654	7.95918367346939	1.7851173755155056
5.918367346938776	7.95918367346939	1.8676233506438413
6.326530612244898	7.95918367346939	1.9448148743573577
6.73469387755102	7.95918367346939	2.0167334420632534
7.142857142857142	7.95918367346939	2.0833686584952678
7.551020408163264	7.95918367346939	2.1446583356590945
7.95918367346939	7.95918367346939	2.20048660799396
8.367346938775512	7.95918367346939	2.250679912204438
8.775510204081634	7.95918367346939	2.295000510704728
9.183673469387756	7.95918367346939	2.3331370250893086
9.591836734693878	7.95918367346939	2.3646911558317907
10.0	7.95918367346939	2.3891593448452397
-10.0	8.367346938775512	0.09668652598246481
-9.591836734693878	8.367346938775512	0.10587257323267646
-9.183673469387756	8.367346938775512	0.11589685852735274
-8.775510204081632	8.367346938775512	0.12682925277143908
-8.36734693877551	8.367346938775512	0.13874421162423614
-7.959183673469388	8.367346938775512	0.15172084651329273
-7.551020408163265	8.367346938775512	0.16584294954435796
-7.142857142857142	8.367346938775512	0.18119896311714576
-6.73469387755102	8.367346938775512	0.19788188453002895
-6.326530612244898	8.367346938775512	0.2159890955569386
-5.918367346938775	8.367346938775512	0.2356221069863511
-5.5102040816326525	8.367346938775512	0.2568862085106731
-5.1020408163265305	8.367346938775512	0.27989001523172014
-4.6938775510204085	8.367346938775512	0.3047449034864602
-4.285714285714286	8.367346938775512	0.33156433076561764
-3.8775510204081627	8.367346938775512	0.3604630372415462
-3.4693877551020407	8.367346938775512	0.39155612985179794
-3.0612244897959187	8.367346938775512	0.4249580539656665
-2.6530612244897958	8.367346938775512	0.46078146230096406
-2.244897959183673	8.367346938775512	0.4991359958017807
-1.8367346938775508	8.367346938775512	0.5401269964130279
-1.4285714285714288	8.367346938775512	0.5838541768098778
-1.020408163265305	8.367346938775512	0.6304102768254949
-0.612244897959183	8.367346938775512	0.6798797402053198
-0.204081632653061	8.367346938775512	0.7323374480374207
0.204081632653061	8.367346938775512	0.7878475464381594
0.612244897959183	8.367346938775512	0.8464624055559565
1.0204081632653068	8.367346938775512	0.9082217445472345
1.4285714285714288	8.367346938775512	0.9731519528683635
1.8367346938775508	8.367346938775512	1.041265632158411
2.2448979591836746	8.367346938775512	1.112561375453711
2.6530612244897966	8.367346938775512	1.1870237919032294
3.0612244897959187	8.367346938775512	1.2646237760670345
3.4693877551020407	8.367346938775512	1.3453190118515754
3.8775510204081627	8.367346938775512	1.4290546927320835
4.2857142857142865	8.367346938775512	1.5157644326418782
4.6938775510204085	8.367346938775512	1.6053713361730202
5.1020408163265305	8.367346938775512	1.6977891927972022
5.510204081632654	8.367346938775512	1.7923193346085877
5.918367346938776	8.367346938775512	1.8826596707781225
6.326530612244898	8.367346938775512	1.9673069799010374
6.73469387755102	8.367346938775512	2.0463913578871025
7.142857142857142	8.367346938775512	2.1199825629876012
7.551020408163264	8.367346938775512	2.1880932480028226
7.95918367346939	8.367346938775512	2.250679912204438
8.367346938775512	8.367346938775512	2.307641636472436
8.775510204081634	8.367346938775512	2.3588164927384723
9.183673469387756	8.367346938775512	2.4039753318117008
9.591836734693878	8.367346938775512	2.4428124249771606
10.0	8.367346938775512	2.47493212805036
-10.0	8.775510204081634	0.09668652598246481
-9.591836734693878	8.775510204081634	0.10587257323267646
-9.183673469387756	8.775510204081634	0.11589685852735274
-8.775510204081632	8.775510204081634	0.12682925277143908
-8.36734693877551	8.775510204081634	0.13874421162423614
-7.959183673469388	8.775510204081634	0.15172084651329273
-7.551020408163265	8.775510204081634	0.16584294954435796
-7.142857142857142	8.775510204081634	0.18119896311714576
-6.73469387755102	8.775510204081634	0.19788188453002895
-6.326530612244898	8.775510204081634	0.2159890955569386
-5.918367346938775	8.775510204081634	0.2356221069863511
-5.5102040816326525	8.775510204081634	0.2568862085106731
-5.1020408163265305	8.775510204081634	0.27989001523172014
-4.6938775510204085	8.775510204081634	0.3047449034864602
-4.285714285714286	8.775510204081634	0.33156433076561764
-3.8775510204081627	8.775510204081634	0.3604630372415462
-3.4693877551020407	8.775510204081634	0.39155612985179794
-3.0612244897959187	8.775510204081634	0.4249580539656665
-2.6530612244897958	8.775510204081634	0.46078146230096406
-2.244897959183673	8.775510204081634	0.4991359958017807
-1.8367346938775508	8.775510204081634	0.5401269964130279
-1.4285714285714288	8.775510204081634	0.5838541768098778
-1.020408163265305	8.775510204081634	0.6304102768254949
-0.612244897959183	8.775510204081634	0.6798797402053198
-0.204081632653061	8.775510204081634	0.7323374480374207
0.204081632653061	8.775510204081634	0.7878475464381594
0.612244897959183	8.775510204081634	0.8464624055559565
1.0204081632653068	8.775510204081634	0.9082217445472345
1.4285714285714288	8.775510204081634	0.9731519528683635
1.8367346938775508	8.775510204081634	1.041265632158411
2.2448979591836746	8.775510204081634	1.112561375453711
2.6530612244897966	8.775510204081634	1.1870237919032294
3.0612244897959187	8.775510204081634	1.2646237760670345
3.4693877551020407	8.775510204081634	1.3453190118515754
3.8775510204081627	8.775510204081634	1.4290546927320835
4.2857142857142865	8.775510204081634	1.5157644326418782
4.6938775510204085	8.775510204081634	1.6053713361730202
5.1020408163265305	8.775510204081634	1.6977891927972022
5.510204081632654	8.775510204081634	1.7929237577917754
5.918367346938776	8.775510204081634	1.8900535934169196
6.326530612244898	8.775510204081634	1.9827201971276611
6.73469387755102	8.775510204081634	2.069415769476459
7.142857142857142	8.775510204081634	2.15030578784558
7.551020408163264	8.775510204081634	2.2254887173197235
7.95918367346939	8.775510204081634	2.295000510704728
8.367346938775512	8.775510204081634	2.3588164927384723
8.775510204081634	8.775510204081634	2.41685077150577
9.183673469387756	8.775510204081634	2.468953119876451
9.591836734693878	8.775510204081634	2.5149030618591777
10.0	8.775510204081634	2.5544006525272662
-10.0	9.183673469387756	0.09668652598246481
-9.591836734693878	9.183673469387756	0.10587257323267646
-9.183673469387756	9.183673469387756	0.11589685852735274
-8.775510204081632	9.183673469387756	0.12682925277143908
-8.36734693877551	9.183673469387756	0.13874421162423642
-7.959183673469388	9.183673469387756	0.15172084651329273
-7.551020408163265	9.183673469387756	0.16584294954435796
-7.142857142857142	9.183673469387756	0.18119896311714576
-6.73469387755102	9.183673469387756	0.19788188453002895
-6.326530612244898	9.183673469387756	0.2159890955569386
-5.918367346938775	9.183673469387756	0.2356221069863511
-5.5102040816326525	9.183673469387756	0.2568862085106731
-5.1020408163265305	9.183673469387756	0.27989001523172014
-4.6938775510204085	9.183673469387756	0.3047449034864602
-4.285714285714286	9.183673469387756	0.33156433076561764
-3.8775510204081627	9.183673469387756	0.3604630372415462
-3.4693877551020407	9.183673469387756	0.39155612985179794
-3.0612244897959187	9.183673469387756	0.4249580539656665
-2.6530612244897958	9.183673469387756	0.46078146230096406
-2.244897959183673	9.183673469387756	0.4991359958017807
-1.8367346938775508	9.183673469387756	0.5401269964130279
-1.4285714285714288	9.183673469387756	0.5838541768098778
-1.020408163265305	9.183673469387756	0.6304102768254949
-0.612244897959183	9.183673469387756	0.6798797402053198
-0.204081632653061	9.183673469387756	0.7323374480374207
0.204081632653061	9.183673469387756	0.7878475464381594
0.612244897959183	9.183673469387756	0.8464624055559565
1.0204081632653068	9.183673469387756	0.9082217445472345
1.4285714285714288	9.183673469387756	0.9731519528683635
1.8367346938775508	9.183673469387756	1.041265632158411
2.2448979591836746	9.183673469387756	1.112561375453711
2.6530612244897966	9.183673469387756	1.1870237919032294
3.0612244897959187	9.183673469387756	1.2646237760670345
3.4693877551020407	9.183673469387756	1.3453190118515754
3.8775510204081627	9.183673469387756	1.4290546927320835
4.2857142857142865	9.183673469387756	1.5157644326418782
4.6938775510204085	9.183673469387756	1.6053713361730202
5.1020408163265305	9.183673469387756	1.6977891927972022
5.510204081632654	9.183673469387756	1.7929237577917754
5.918367346938776	9.183673469387756	1.890674082405055
6.326530612244898	9.183673469387756	1.9902979826833067
6.73469387755102	9.183673469387756	2.0851888873634823
7.142857142857142	9.183673469387756	2.1738371462203836
7.551020408163264	9.183673469387756	2.256444067029391
7.95918367346939	9.183673469387756	2.3331370250893086
8.367346938775512	9.183673469387756	2.4039753318117003
8.775510204081634	9.183673469387756	2.468953119876451
9.183673469387756	9.183673469387756	2.52799947934831
9.591836734693878	9.183673469387756	2.580975847121491
10.0	9.183673469387756	2.627670420817133
-10.0	9.591836734693878	0.09668652598246481
-9.591836734693878	9.591836734693878	0.10587257323267646
-9.183673469387756	9.591836734693878	0.11589685852735274
-8.775510204081632	9.591836734693878	0.12682925277143908
-8.36734693877551	9.591836734693878	0.13874421162423642
-7.959183673469388	9.591836734693878	0.15172084651329273
-7.551020408163265	9.591836734693878	0.16584294954435796
-7.142857142857142	9.591836734693878	0.18119896311714576
-6.73469387755102	9.591836734693878	0.19788188453002895
-6.326530612244898	9.591836734693878	0.2159890955569386
-5.918367346938775	9.591836734693878	0.2356221069863511
-5.5102040816326525	9.591836734693878	0.2568862085106731
-5.1020408163265305	9.591836734693878	0.27989001523172014
-4.6938775510204085	9.591836734693878	0.3047449034864602
-4.285714285714286	9.591836734693878	0.33156433076561764
-3.8775510204081627	9.591836734693878	0.3604630372415462
-3.4693877551020407	9.591836734693878	0.39155612985179794
-3.0612244897959187	9.591836734693878	0.4249580539656665
-2.6530612244897958	9.591836734693878	0.46078146230096406
-2.244897959183673	9.591836734693878	0.4991359958017807
-1.8367346938775508	9.591836734693878	0.5401269964130279
-1.4285714285714288	9.591836734693878	0.5838541768098778
-1.020408163265305	9.591836734693878	0.6304102768254949
-0.612244897959183	9.591836734693878	0.6798797402053198
-0.204081632653061	9.591836734693878	0.7323374480374207
0.204081632653061	9.591836734693878	0.7878475464381594
0.612244897959183	9.591836734693878	0.8464624055559565
1.0204081632653068	9.591836734693878	0.9082217445472345
1.4285714285714288	9.591836734693878	0.9731519528683635
1.8367346938775508	9.591836734693878	1.041265632158411
2.2448979591836746	9.591836734693878	1.112561375453711
2.6530612244897966	9.591836734693878	1.1870237919032294
3.0612244897959187	9.591836734693878	1.2646237760670345
3.4693877551020407	9.591836734693878	1.3453190118515754
3.8775510204081627	9.591836734693878	1.4290546927320835
4.2857142857142865	9.591836734693878	1.5157644326418782
4.6938775510204085	9.591836734693878	1.6053713361730202
5.1020408163265305	9.591836734693878	1.6977891927972022
5.510204081632654	9.591836734693878	1.7929237577917754
5.918367346938776	9.591836734693878	1.890674082405055
6.326530612244898	9.591836734693878	1.9909338573470317
6.73469387755102	9.591836734693878	2.0929421777247645
7.142857142857142	9.591836734693878	2.189952812130968
7.551020408163264	9.591836734693878	2.280456705378308
7.95918367346939	9.591836734693878	2.3646911558317907
8.367346938775512	9.591836734693878	2.4428124249771606
8.775510204081634	9.591836734693878	2.5149030618591777
9.183673469387756	9.591836734693878	2.580975847121491
9.591836734693878	9.591836734693878	2.6409746937891154
10.0	9.591836734693878	2.6947725740598605
-10.0	10.0	0.09668652598246481
-9.591836734693878	10.0	0.10587257323267646
-9.183673469387756	10.0	0.11589685852735274
-8.775510204081632	10.0	0.12682925277143908
-8.36734693877551	10.0	0.13874421162423672
-7.959183673469388	10.0	0.15172084651329273
-7.551020408163265	10.0	0.16584294954435796
-7.142857142857142	10.0	0.18119896311714576
-6.73469387755102	10.0	0.19788188453002895
-6.326530612244898	10.0	0.2159890955569386
-5.918367346938775	10.0	0.2356221069863511
-5.5102040816326525	10.0	0.2568862085106731
-5.1020408163265305	10.0	0.27989001523172014
-4.6938775510204085	10.0	0.3047449034864602
-4.285714285714286	10.0	0.33156433076561764
-3.8775510204081627	10.0	0.3604630372415462
-3.4693877551020407	10.0	0.39155612985179794
-3.0612244897959187	10.0	0.4249580539656665
-2.6530612244897958	10.0	0.46078146230096406
-2.244897959183673	10.0	0.4991359958017807
-1.8367346938775508	10.0	0.5401269964130279
-1.4285714285714288	10.0	0.5838541768098778
-1.020408163265305	10.0	0.6304102768254949
-0.612244897959183	10.0	0.6798797402053198
-0.204081632653061	10.0	0.7323374480374207
0.204081632653061	10.0	0.7878475464381594
0.612244897959183	10.0	0.8464624055559565
1.0204081632653068	10.0	0.9082217445472345
1.4285714285714288	10.0	0.9731519528683635
1.8367346938775508	10.0	1.041265632158411
2.2448979591836746	10.0	1.112561375453711
2.6530612244897966	10.0	1.1870237919032294
3.0612244897959187	10.0	1.2646237760670345
3.4693877551020407	10.0	1.3453190118515754
3.8775510204081627	10.0	1.4290546927320835
4.2857142857142865	10.0	1.5157644326418782
4.6938775510204085	10.0	1.6053713361730202
5.1020408163265305	10.0	1.6977891927972024
5.510204081632654	10.0	1.7929237577917754
5.918367346938776	10.0	1.890674082405055
6.326530612244898	10.0	1.9909338573470317
6.73469387755102	10.0	2.0935927366740636
7.142857142857142	10.0	2.1978730848375982
7.551020408163264	10.0	2.296897389474794
7.95918367346939	10.0	2.3891593448452397
8.367346938775512	10.0	2.47493212805036
8.775510204081634	10.0	2.5544006525272662
9.183673469387756	10.0	2.627670420817133
9.591836734693878	10.0	2.6947725740598605
10.0	10.0	2.7556655886688763


==> data/samples_rayleigh_clayton_theta-0.75_snr0.00.dat <==
x	y
0.20536692626214942	1.0553222844902603
0.007980202377389316	3.376267693221643
0.20941461941781223	1.1011504024090968
0.2747289842829628	1.123861410075722
0.47086360383695675	0.5571357575009053
0.2345476866744136	0.9436578919945802
2.9036546970920503	0.014492136126397924
0.10008384067804511	1.863148377394096
0.026936118965180413	2.5134712167733375
2.138374243754633	0.12133956705184422
0.5457060986657756	0.7116663151022785
0.1347290871644528	1.3037424071756325
0.1240199350422144	2.400210551668771
1.1056660331045487	0.19122151771599358
0.31054391916918517	1.2800217444489959
0.5161104502977456	0.6382595483335841
1.3637456622015618	0.2097571917190817
0.9511262703995468	0.26734323276987215
0.2785691970511145	1.57379515918491
0.3851768605627739	1.2367808353897511
2.6076029244936074	1.727594541126784
0.12470139505301352	1.3595902868336491
4.618174327822292	1.8362789848614949
1.2574012572055997	0.4739497077098792
0.17167459920357667	2.6759241942732985
0.0662829305317891	1.8132964615749323
1.5160494700379459	0.6881224009487037
1.2096207529243095	0.44514018969632324
1.0656910124423564	2.1326509002228526
0.7524049533971127	0.33093514564942705
0.029978225255253694	3.590152384248408
2.273978617675044	0.04522694210070743
0.07079209143062344	1.7489410367694107
0.17639180585315875	1.1321161603911374
0.4051171767900702	0.7908366313480274
0.9472220415811267	1.6265560952818454
1.595055577250315	0.0882006059653757
0.8144436838504909	0.9541468153604933
1.135503690442675	0.5468971599110681
0.3188857670790985	1.0459552928609113
1.0459356912398274	1.7760984633466659
0.5498490825509225	0.4643383943485645
1.2425129131789896	0.16140600480109793
0.11317730089049187	1.5443953018409802
0.3519768074012188	0.8779635080927043
2.613761106784034	0.10096308965686437
2.4920743265714216	2.5567369294256284
2.5531648278196575	4.20497968878579
0.1540542612440409	1.2144239979636404
0.9542130021012503	0.2582160365056612
3.2870797156746567	0.5377775761776282
1.021366612471255	0.4875656965612918
1.6308165046907042	0.22994644684460472
0.003925781438883741	4.159646461170444
1.692627596160402	1.43241966276828
2.378525835581451	0.057248497499836626
0.3982908570190015	0.6318056393044852
2.313015910075204	0.05697671711137669
0.16182202817665203	1.1817248101539386
0.3339680743430272	0.7308844136643303
4.315654760667912	0.0021799469577780577
2.5864281234342954	0.2903456747403009
0.8363626637273255	1.6750806814786385
0.5534734285762958	0.6152970901419124
0.12741110322848337	1.4008339572473245
2.845761495934122	2.758681724140084
0.06832594898225744	2.002222340334682
0.13482528664238225	1.3517498402994492
0.25445225390312776	0.9281080294039336
0.055351984819446774	1.925348122306768
1.0487039159183325	0.2522685243532873
0.16050765889583982	1.186903337816153
0.7037503688319867	0.3823425041137772
0.20374722720201047	1.0321115441988133
0.010151954424045803	4.895986172318607
0.15949308614923882	1.499125590357881
1.3838309003894713	0.4401681722308194
1.2848025488142765	0.14029420611503932
0.8925947687957465	0.46509429763354176
1.8653862638362677	0.07356636346001966
0.7340156120276462	0.6197002273829177
0.4993245158048902	0.5720681125171345
1.0074785405460271	0.33433524725192076
0.9830773409651756	0.22095325999005552
1.9908764146050808	0.1305715618582835
1.7454581944552752	1.2567428933714149
4.111133398130437	0.3520928505076229
1.1985877906736786	0.5262391126710176
0.11554168777539536	4.791032988940206
0.3175373904604735	0.9630173594414814
1.556118399018914	0.4208098875741876
0.8332556635789055	0.45797114351320695
1.1989974254593296	0.17792868407374618
0.5998744189748237	1.7648491751270006
1.0051965250039296	0.605349131235268
0.5814825012665558	0.8728066790825824
0.5500856027318918	0.4641061047425384
0.2869313859722574	0.8762594808783942
0.3045892408276482	0.9422863431224443
0.1360645332928318	1.687487980313987
1.707716285940117	0.10893886183157689
0.7869870448330277	0.670999042593577
0.6146792932943682	0.5546297057605154
0.5246131819896906	0.9353843286456206
1.1229637552362697	0.2739057090161997
3.22507810456393	0.01006410655054012
1.073430385238889	0.9211986326701329
1.8980552842651703	0.061213509176228004
0.5617573791709036	0.5593294099937237
1.8529009209675296	0.06617292471472831
0.5237856942037875	0.5173398862502488
0.2203325716973969	1.190101633989724
1.5145802628362148	2.31940032942856
0.9388377816781138	0.33396201406041515
0.03719505746817821	2.3885331068918396
0.6536261853356677	0.8596785812018581
1.420435462281689	0.11919903345385109
0.084346716854773	1.8219535866205974
0.054312248978310565	1.985904664841224
0.131077900981391	1.9429112789854497
0.6137014978400103	0.885444415580742
1.0305632393100177	0.21064696927729842
0.2174021553445085	0.9997600498094795
0.3617773740333846	0.688873956260353
0.28601161513271484	0.8770583916980269
1.2934398619489842	0.2765332027623528
2.4290913399987373	1.014124110561712
0.5151289145524665	0.5467997520766014
5.124730566029515	0.017515983136355356
0.21017519228130396	1.9927934751798626
0.02314608127555296	2.893218266681132
0.31157196268358506	0.8830949951697511
2.569290031533799	0.08522209952038001
0.45669491216250974	0.5580801959463771
1.1369575254586193	0.17466957614247378
0.561927870972328	0.9987451759982892
1.6252220727191768	0.09966501651429832
0.061132920468463796	1.974905155413671
3.009220356269868	0.16484764269757246
4.029162848093569	0.10285492306604865
0.45236255139693937	1.75268394692586
0.10471755137058701	1.837488708993989
2.385162565521784	0.21709606179907542
0.3109107091360621	0.7735494224776163
0.1722732757221961	1.1406267919350186
1.417845554899989	0.11925551150845279
1.2725817028539361	0.4794383378989686
0.7910561905258494	0.4625187219483153
0.14054670284780135	2.748093589936926
0.2773949623799732	0.8489303448739052
0.2643001637214004	0.8908925748306656
0.12420401478816956	1.9226498759997452
0.462203631348405	0.5519139777190064
0.06394121342526879	1.9258129242694932
0.08522751510248902	1.701018497632911
3.0413821399201004	0.012032867894119335
0.3730195093398436	0.7179688994472324
0.24273713627946775	2.0096830277891273
1.7280024669542913	0.07903070855799839
0.7755650712546897	0.314162415250105
0.353660800969504	1.180350909273705
1.8383461020242906	0.07965997466188021
0.46109410060318284	0.7297053587835758
0.7595813464247109	0.3300384057383621
2.9996533142055886	0.03703126683140365
0.1557804111660124	1.2096008479558744
0.9793742051250529	0.3352314983667184
0.0761811596858678	1.7034469816346016
1.1463277473563431	0.24735449018211778
0.9379112801504377	0.44239981052865013
2.1870445418658084	0.6525867506884324
0.7038001229369594	2.412516690082013
0.23047439124159125	1.3780793065140262
0.7911718968177356	0.595429443284286
1.5526734285820751	0.09356568270544076
0.398101558104217	0.6517786421128989
0.4849830427725384	0.5952300951199654
0.6268193520900812	0.44069820962036527
1.8417536096356357	0.1339004593110253
2.7104386429927834	0.10633429962549872
0.7493432619733992	1.2091183246241255
0.6708770245872127	0.39670934678669123
0.6708572229191136	2.6504409566095353
0.3640264332425432	2.715882177457661
0.3140061688096703	1.7431227297039988
5.042422497067042	0.034597394731071394
0.3839802013473132	0.9146764281965619
0.6742102890648394	0.3708217943771385
2.4311369814325214	0.28256810080927597
1.6693473729621753	0.14224728340720688
0.18165845413430287	1.108411576168419
0.6010842701340282	0.6284626564261274
0.507774235723203	1.2629895790796546
0.6577466273349961	0.3885103840716522
0.8422292363244863	1.7004970938121728
0.10090108778131826	1.62525380640078
2.755552930099907	1.7231556037445737
0.7218934935271563	0.3410145855330007
4.472725239249695	0.004707085753975743
3.7402907723285135	0.8056433609565941
1.3705169479978705	0.130822963390766
0.8871379980978092	0.2724184131798248
0.20810707637281475	1.1039390949672248
0.8540644313052412	0.6232123161420361
0.7239582974255829	0.38014248665134415
0.32684988356325956	0.7500716041582043
3.2057006538823027	1.6686328239484285
6.793725064587896	0.1694251344351765
1.091640700140965	0.18578591160884778
0.5619998222768926	0.9016211600053973
5.123455504289935	0.01777755859630946
0.215129385593685	0.9977601164613243
0.2191561842213506	0.996974195346785
1.34249599436784	0.293997274302125
4.1749553617342565	2.435506244091293
0.4253010695785766	1.4388811347088608
2.3340770884663034	0.14098745687175768
1.4349724995691056	0.12658473928132938
0.028028377748339176	2.4892165209430486
0.23753429116173064	1.298252454755934
1.1016288059750543	0.3136900615058899
0.23659942360981026	1.376921933288794
0.9653192182442069	0.38178829428588623
4.213650384309017	2.610482265535627
0.33149580255023187	0.7362050856749177
3.1667619634831348	0.20766650655409216
1.0009271124210233	0.3309043126933871
1.5774990731473635	0.22005132265251426
0.03312525968128378	2.340845558060273
2.3158931433076506	0.03282321531533903
0.0064659067359598265	3.580914150542682
0.28572994159797827	1.0846813862404783
1.0707983258541354	0.20409256003094256
0.20796570374465226	1.0190637598181258
0.226712527696687	2.60972498835737
0.039227324187519244	3.4517381077057574
0.004132631679381114	4.197620768793518
0.8427406579037368	0.27697880803727415
0.4239312330815774	1.6753442071385884
0.06117787527696092	1.8544146995287625
1.5076542605408345	0.41043438825845135
0.49961311379818835	1.0726122877637703
0.40489936407907656	5.696163027639298
0.03773069215736403	2.21488204107488
1.0476304112036738	0.20237938483013382
2.0326367070988347	0.1291454062894323
1.1484611381425613	1.0876156687079133
0.22311495997055497	1.3245849787074435
1.1883976028193168	0.3457528381954803
0.23523628071943817	0.9849017144631549
0.3374427494925655	1.1656073123379713
1.1788063146608323	0.37573262554252485
0.7267520833081367	0.9486845931632454
0.1198251406504371	1.786423935458519
1.3761995378673273	0.3944662810536014
1.2677844250064936	0.14603666746458868
1.579129369829139	0.11168013776039604
0.02268269783792644	3.2255857665914824
0.42310168150600946	0.6063504860685396
0.03174975292268768	2.8844232361090607
1.7125250388250866	0.11876755100671613
1.0197029440528356	0.4818238107266657
1.1710505742689459	0.22405079815762755
1.2382622786585558	2.4365798056403283
1.3658217312073453	0.26692440570028814
2.684155082567176	0.02646137021787423
0.7368355242024264	1.275609473804561
0.8254623956776698	1.1906614803257796
0.6880386410780858	1.0834993241403013
0.6960670394781987	0.35501671661560336
1.3608538722624404	0.16392816074553052
1.9548914711940992	0.05929351627921478
1.2297141063687074	0.21508023637553536
0.10462562769800025	1.475744761150384
0.061158135756295966	1.9922672654928533
0.33524954133652396	0.7289945524623753
0.23569525227463622	0.9411522945268913
0.8521387183507168	0.3181394530586332
0.9139257434708226	0.2784291176722309
1.8840138902585337	0.2011057565310308
0.11965359438589421	3.8545256145137983
0.9395890519390891	0.2387119946307424
0.4986509133944078	0.5236667350378293
3.0994706725530397	0.12240453190704009
0.3134585804934801	0.9341702232558617
0.4404882896972068	1.217950471547964
0.6217153420213526	0.6509418136325528
1.1012016975031163	0.29339809242891113
2.497501013821889	0.07517653324477808
1.165117025038681	1.4544475950452143
0.3378018312243552	0.7297710777273116
1.0625226852526453	0.2463386271888923
0.3923386449684433	2.8865607877199664
0.7862246823689014	0.9413908059398058
2.9785574536513697	0.02407202875781618
0.47189898019672116	0.5591056837339862
0.09631329960318925	1.6456702764162063
0.3188133632863177	0.917798676758934
0.07738066506973383	2.604134195524954
0.7033986792935761	1.2541065656306862
0.5232479268473486	0.4884007004590609
0.5018537094113249	0.514823831723125
0.07854634861006496	1.8087272787967608
0.3376698291219302	1.8754000085158442
0.271890066516515	0.8770845396406168
1.1456762230201956	0.184893341681702
0.041918432639483624	2.123352412804271
1.8907626364839916	0.15332937195816354
1.285438306647265	0.13858742575408156
1.3040294074349317	0.14770799339383883
2.6869744058179155	0.027219145066875804
1.2814533823622483	0.15080350467352538
0.2654505653193583	0.876086463521802
0.5002862096262725	0.5120200136454723
0.9312418041678584	0.419435661717553
0.6695030707529266	0.4732683428391191
4.091285542045307	0.0029253019901704256
1.6632974809529857	1.2973957626931942
0.35918375591664775	0.9430718725199334
0.08240379355103876	1.679588108300054
0.7112497909155514	0.35345413775953355
0.03371563053054016	2.280572158213511
0.598858371062682	0.5817321206704218
0.2753377102341205	2.8218393217875977
1.012968403457406	0.9640922241725668
0.6626459380566265	0.38912921149646773
2.5401880740880287	0.02750018744777422
0.4973943531767978	1.5427308894555125
0.06565684690468404	1.864456633900131
0.28296800193117294	0.8336867287097522
0.7490587757474805	0.38015133056776396
1.975867447412771	0.6326390433147191
0.16897723615434873	1.1576357094638112
4.231973843108041	0.2804043974830646
2.489887114390392	0.15344409038212706
0.8051175449282546	0.30283450465735
0.7400976032896112	0.7119394701038636
0.07009902979439386	1.754930661010009
0.9868388003066452	0.21882751707724424
2.1194360179159157	0.04211860621745117
0.2490361641672096	0.9590791583226362
0.8211458798998166	1.1482756113202264
2.013234242290942	0.04917641147533471
2.298644413446929	0.06425269422778807
1.6826194523555642	0.08121928314412907
1.537145497314223	0.13433284206024276
1.401726132451496	0.1532856457618645
2.1334824715523	0.04244531392407123
0.7086740906448463	0.35122075659794266
1.3997865285685878	1.0126842686061004
1.8538753326690174	0.06358726093200615
3.7596856800255676	0.005425543661589641
1.5221105747302166	0.10403464055502952
0.7090950849248303	0.347049393310408
1.864718228347318	0.35122804870957886
4.8225589234108615	0.9468280183803065
3.7803339334981816	0.005154719122106855
0.8389847585558542	0.36058996656546677
0.03605041374299584	4.2774714951570045
0.05534527332703235	5.337153103985628
1.1102000957758518	0.6154954267405817
0.910301350978617	2.9165129267605425
0.15157195151631822	1.6669368415115255
0.31093095658574205	1.0528773497961685
0.10602519343513099	1.7445270115283917
3.079696047279794	0.011390893410376572
1.0001895023383767	0.21654988909836964
0.17876216646080517	1.1297289355275673
2.7468438983100576	0.030888731390260167
0.4465488200703504	0.7739661095262715
0.27558989739570894	2.1052374792918527
1.5034643273862218	0.1074300761839292
0.423366533407567	1.0438234531855135
0.5830022878292339	0.49217062785638827
0.662974241336453	0.6397004750891164
1.8965749904333287	0.8710536149549419
0.9394464570495231	0.6862689669846845
1.8683473468031424	0.8598121584222891
0.6823752555724963	0.37875074968484723
0.730693966916547	0.3613449383082422
2.141167457233118	0.8583810199317486
2.5571073628388383	0.03377376958067087
2.1015366219619414	0.14583542630588836
0.9739538920971783	0.22337872670433925
1.5360457731002621	0.1089145765774842
2.113573910229323	0.19358075167069483
0.05695891890190171	1.906385531959895
0.5340442219658447	0.85239383007965
0.018098048083971193	2.7635214452877315
1.0011720518535636	0.3054187879881153
0.33834319645553723	1.4461511036737658
0.1260922979184367	2.9511091977743646
0.49273856000699895	0.5264053453762473
2.0402778323480515	0.1494412300502942
0.3272199525109409	1.5623457863123684
0.35460147589443614	0.7260363447376513
0.8862258170344719	2.005402964354583
0.05769987969823604	2.112320084823371
0.2053803234341812	1.650275369961752
0.23448353842706796	0.951846621793857
0.5107786002876519	0.5253494958728737
1.344748844153643	0.5068429525035125
1.4826388638047918	0.24672872777861793
0.004822896993998371	4.294340359007011
0.5524052215472687	0.676196811764505
2.013850480551777	0.22595469478841543
3.0165802145828637	0.018732012366463616
2.190137511719606	0.038470653640342994
0.2630237469207189	0.949133349301346
1.4570205763762092	0.21085483663544974
0.4969697489106145	0.6113944868843194
0.009477965289939919	3.327380695825701
0.8938144901504262	0.2544425430772236
0.8459085186071845	0.8298615275562697
0.22493018587412877	0.9723425033043781
0.3081766170107732	2.6002834661631535
0.7043031033258927	0.8137537147487303
1.3126741923808585	0.13967108117824598
0.20009425597754701	1.043681001518038
1.0757104922836187	0.27967350755449766
0.7694147096537471	0.8712239479012255
0.12654530757097435	1.6806771744266549
0.6373598109652641	1.117019439898319
0.2710008347010248	0.8623989163252648
0.5270589808236726	0.4999174818635229
1.6910889865661076	0.885608118941666
0.424550649650238	0.6448717959181954
0.6326214065401583	0.41228165522759724
0.3466449647536355	1.3705290734252598
0.8097730423577278	0.5711080569654186
0.30544355487709124	1.0550404181586934
1.4273693063702166	0.5665351277703469
0.8429432203951973	0.2933485313780982
2.01094968120117	0.5589134398987857
0.8511723661326785	0.6739915256687659
0.3273061318221262	1.5821565781976132
0.34081316009448914	0.7195164493505558
0.09131094538674975	1.8886415350616672
0.337840419803494	0.7510832196317763
0.05439069993526777	2.1426690005611997
1.7407917814885638	0.27146388439954156
1.0431988885801866	1.043710854130581
0.0834959285676005	3.390107232181733
1.4463174829782144	0.1860858161735793
2.3864536063731143	0.12947747734190357
0.21171982170601214	1.0077144468061991
0.24388110326237517	0.9786349914331607
0.6875017344289827	0.6866186876736882
0.19591560422152626	1.751581683829604
0.32639715442181993	0.7561078949383373
0.6754300466464919	1.0527847640144088
2.126767301031727	0.11335228359561553
4.815254043362811	0.3573537020965316
2.773164126555982	0.021166972137410513
0.05240880788856161	2.107589548324454
0.46107468379818234	2.11471025735439
0.003769255615004312	4.6714613198509465
2.44671892796582	0.028568920266259568
0.32290041846024153	1.0227416627207768
1.3982110930127891	0.21767233016308887
1.5107850873090645	1.1331578872086323
1.5678377338793297	0.09331988938950385
1.7419090436728601	0.20118575745956807
3.538801798631246	0.7115536365165206
3.550897033394198	0.1806966451791225
0.345271305354747	0.9620876526989884
0.3799026368073018	0.6824419353009741
0.5558704928020052	1.4902842703258579
0.011677442915176178	4.021760428124639
1.2333569666194035	0.7205064254397662
0.4910496818642794	0.574321923420135
0.24879236554916054	1.2659804071636505
0.5022046571227973	0.5166843583539752
2.058809093064012	0.045797157768534665
0.8407933102244134	0.2773887283736589
0.6638758136021676	1.6658148664228831
4.572657818366591	0.004929894713835808
1.115704785156594	0.6975420405806075
0.5160625883378982	0.9243631435469446
0.5970931508522801	0.5238016897193529
0.9046103624161557	0.2670739885411743
0.16454709870986067	1.7406960652082288
0.7533525094812261	0.3270943978008854
0.562788448729682	0.9848140745885684
1.4592625208715138	0.5880618020676508
1.0290700360983303	0.5016788788199931
0.5844358726249178	0.4529193023165666
0.8793520763546178	0.39314890706657635
0.9093964752063669	0.7716980960758808
0.05115524497039668	2.9048450964994017
1.3804765654129743	0.17092639933288023
2.2300381431694567	1.0494317835955642
0.7736473326994356	0.3150514791018719
1.301081511122338	0.21180764023414755
2.2386597389303087	0.05845464214350966
1.98646728717216	0.05070694813406998
0.03393074449931329	2.275913805256749
0.8598162202213132	0.31295066547829026
3.310066841483333	0.27496414019806287
0.03781742117714798	2.1971665757602454
0.7599857501755796	0.3761162294607304
0.6008041535382297	0.5089604957317212
0.06420046432390965	2.009045831734151
0.9432361678165839	1.2463280056543091
1.0639844015746132	0.19672305983481966
0.5344490490856668	0.488122727782669
0.36418866655227305	0.9412943931077651
1.2218251613503877	0.15442908857988144
1.8666931891085692	1.0534272098368755
0.44238611050883925	0.5783130474231257
0.8399766027682081	0.28953355326455543
0.11231286989240946	1.5554211167178487
1.3506323573148566	1.4175888640250025
0.49620187490136397	0.6622074134870347
4.886436852398127	0.007763629100363644
0.34184956461601806	2.0194061036708564
1.2283174828766763	0.16257831084046187
0.2568230333212829	0.9131320525685162
1.6266428486253162	0.40119432461105364
1.2988921974361174	0.13567136523755272
0.2686749456031074	0.9112063202596405
0.2788512602710452	0.9978709069193267
3.9110068854814384	0.2774335884597428
0.4117866979750585	0.7513197589872719
1.4948900442772883	0.1017352720997211
0.7924817621872801	0.3023387765525849
0.6188854247314877	0.5454068089561458
0.434941587858939	0.5884242622968832
5.471631322347509	1.5424831810850168
2.3831903370682292	0.05980646397595369
1.6492116979951836	0.9184460631663443
0.23043776149688627	0.9543846274256189
1.3903514580236909	1.699324468742918
1.397911968633373	0.8648539887845496
1.0566712257842976	4.259576454394197
0.7790061868058863	0.7807579563170457
0.30754474893595596	0.7867279554225551
3.481549208376872	0.011459291291920035
1.8059334032550614	0.14249858452038647
2.2927404337782256	0.9848533220389599
0.465985885437323	4.3931349889084235
0.375689791777359	0.8192702072761
0.6291165623995074	0.400356940247772
0.07847464454069594	1.6758988950691691
1.425068114716876	0.32477399547212443
2.222334156129978	0.7029654230605685
0.12980483141266919	2.364738399610689
0.9960911240958532	0.27519130356623267
0.6730930767793701	1.00405230678839
0.4146401806254114	1.5998195961789612
0.43017003843554946	0.5979139967889959
1.0330267422251083	0.292306240600168
0.3794586219736697	0.6780332560049103
5.019446243594983	0.4237759394711708
0.20369713110403004	1.0322810160299911
0.8004742499662633	0.5495313189129253
0.06765639306242968	2.485363675420796
0.3496960650980453	1.4204128660209299
0.05815448773523435	1.9530646954043764
1.376047501880992	2.278047956292434
0.8749458152348745	0.31404910416865095
1.5301750310901359	0.5643006980973686
0.33246095617393767	2.276899961665807
2.182629524262701	0.05535752111761306
0.09485321339716778	1.9449021387110186
0.10664308393146182	1.5645252558542173
2.4400725148826123	0.02983612050371828
0.03641730005105539	2.2668661281054283
3.281577583579365	0.6031188662793673
2.1188054550666937	0.49828234221391016
1.1382028963994024	0.31989831690019743
0.4989839173645211	2.2547097966394114
0.6208194873668346	0.5625692434152433
1.0807434019063336	0.19083856979731484
0.7641752990644268	0.3653681184907395
0.3842101704212937	0.6745451418651212
1.2775830026714117	0.9795062017468041
0.061966510709833646	3.1248991210324295
0.6559407622018375	0.592339754665421
1.02686837047646	1.712887667127181
2.347046398891086	0.03498565251652304
0.6775687991024001	0.36669863065645353
0.012484044424236831	3.011416493755697
0.19611992606659517	1.3098774360373018
1.1638276763058828	0.20358935850239446
0.020872159208854733	3.4573574098288984
1.0391546347505396	0.5923314812000683
0.07797397677403343	1.7392212510982248
0.521588370272881	1.6200107225784754
1.6616586256919066	0.10265977830323444
0.6278904892953403	1.9439214702782028
0.2554244890355003	1.021473021319459
1.0959198147748261	0.23544633551748095
0.6801592626768223	0.3670908119139626
0.7670404662477592	0.5086888937679394
2.283946701262558	0.3949275271088523
1.6484142255965153	0.08670925895624108
0.2630173255632262	1.7302037548434346
1.6156947055751176	0.14767046968536005
1.0980520516447314	0.8392604012325973
0.3643494916297112	0.7091287403915449
2.565216528453658	0.14031553604235664
1.162074514163964	0.16756077516181558
0.5387137952242208	0.47487200470865404
0.8391816278382302	0.3937957731950928
1.9581346731974687	0.5990601478669103
1.0264099252145105	0.2795805738048945
0.7026533111234188	0.35526915897025474
0.1388330044435932	1.6484002146048682
2.676913236118905	0.01974138366311642
1.1803315968570343	0.7727732753315294
0.058297082301614164	1.9504610814057568
1.2615973722980507	1.0301609593280514
0.3632542922629296	0.8915427697769776
0.12484051347096392	1.99269832804053
0.9872904783220954	0.8393422116273943
2.0225299599477338	0.4166891769696026
1.2099643014770376	2.754870343124663
0.327417939145501	0.9098606641494694
2.7109529516737783	0.020212259649194205
0.40921709776161563	0.6183820486089827
3.8752820504933867	0.144642316243469
1.7783415655144534	0.08396422363218964
0.9887897682410106	0.3352265978292917
0.015969827395353887	3.3639778799718956
2.4634405114083435	2.211844271811226
5.557090618058285	0.0822191405054087
0.27372398582949287	0.8519398923118424
0.6065038472567444	0.527470725845297
0.8524076109589527	0.27204233826919594
1.3280182286141602	0.39636320173065837
0.5423123475929199	0.5648160859237298
0.8873833273582911	0.2888929326064581
1.128671666619763	3.4473148489403904
0.04732747078303684	2.448458348096365
0.03780407073441023	2.2058914840954875
1.4785863434714739	0.12499057343719043
0.866744458971197	0.31200127301032826
0.669191086444138	0.42693434064556646
1.8253024170189438	0.07216868653978331
0.2904829260442997	1.1780802689535665
3.031596016564934	0.014697069026432913
0.9918794466367752	0.5985268251063628
0.20923166608723764	1.772568039407136
0.1825639775735232	1.14584131416448
0.9953616122391686	0.8516932011561589
1.5100764557710844	0.09950212968214407
2.837227886198743	0.42478577381743204
0.4831139517494916	1.2682409899980482
0.5422922738631755	0.47125400825029895
1.9774332919291582	0.35231423152647473
0.964115226558478	0.37746973213243823
0.8420638248316846	2.2521173467384017
0.9292319324335682	1.1041576109367546
0.636038403635848	0.5875385947685271
1.574107253373018	0.7152004643474249
1.291440255076292	0.44862802488212344
0.1156576975892947	1.4502686868264991
0.5710787169755047	0.7218438488007729
2.782321090055784	0.017019787522326576
0.3869248182849727	0.6527896343571398
0.5867211221462357	1.865058509907326
0.4107018071337546	0.6324524913684854
2.8712122131180755	1.2991617079348932
5.213883442643126	3.151968493306092
0.391338295841804	0.6534035034145609
1.5229778569741264	0.3872334875609951
0.5062331420452878	0.5218774321932993
0.030208981653705193	5.373576680597543
0.864910939026693	0.44554450247706656
1.2247320103127757	0.15233345847085147
0.9493458587725889	0.2885029956253524
0.1434598310349026	4.554089345593567
0.0018165532117247626	4.526491604471841
0.33409545989248524	1.0305882123991152
0.7644709138483917	1.0004494132166648
0.1267957749642403	1.4250977128625548
0.03610690009228112	3.4022742281476965
0.030752294226795623	2.3477137675543633
0.39836123922619054	0.6351862653533793
0.08864613226071269	1.6065533151071858
1.0519968852225172	0.19839837913105868
0.22659116698648782	0.98477195873587
1.9896658578475004	0.05571996543851331
0.17308389441101113	1.1691155381404057
0.01625036088278082	2.8356316091898592
1.0752723150327326	0.36583013920591445
0.15872868383920904	2.6812278912868974
0.3222854951678597	1.9443786320907115
0.8418166343984659	0.38862275727334705
0.4296885363868479	0.5907053339567512
0.8074713573449783	0.3057975741860204
0.16308211496917996	1.225214066271795
0.20872441648015588	1.3161927330512215
0.4162455500114849	1.0237659374991506
0.26989114146228543	1.0621809045141595
2.985369241850303	0.21357795456466117
1.180455368764005	0.16300945807559744
1.1760277680943112	0.17212628260307303
0.8293581848596663	0.5233087072667622
1.7268702524740456	0.7241557937774858
1.1883482945359758	0.49833500659435287
0.04586277325874663	2.4007431891689457
0.2179343420816667	1.7299194761054044
1.8572098438197435	0.4378777017846589
1.2502861040448636	0.1524278478637223
0.021847044034945706	2.6060935793356506
3.78353816668298	0.013061019970153407
1.4797509744477797	0.12728911156899533
2.971179530817461	0.8458529453192445
0.5921797121153002	0.42830556085504284
1.0759965688503608	2.2304509657054954
0.2649961813772427	0.8934959377549274
6.146442645114868	0.008187147862202622
0.40390177438691294	0.9484678348790124
0.21548267016747766	1.001852647283572
1.3533454657108224	0.1251236320451207
0.5726145007816572	0.5475675109512071
0.5301054417493064	0.5808663761400431
5.024071405787016	0.25527834908735675
0.7043394734239282	0.6093099865096823
0.3439469863839061	0.7314678695854594
3.884179123647648	0.0725503551773014
0.2735363251558739	1.2660175380741365
3.16142660039618	0.20799033799150962
0.5213526607724992	0.4926596316194279
1.6078175580813667	0.09225372899454895
2.8738135659670716	0.701696187103704
0.252487614793183	0.9447228034353727
0.5460022956995767	0.621542518429154
0.7784477919552192	0.30783267499217704
0.3227571614761934	0.801451364652738
0.029478312378008003	2.590369740257459
0.6965299168904638	0.3762159707522428
0.3858774675501302	0.650265889661623
0.09602664611111576	1.5391841039298264
0.5162226871487064	0.5274294777804508
0.0009590656601489713	4.99296764825944
0.06646856623361351	2.150280960551755
0.7347516122007188	0.5269474594830279
1.6602204734998258	0.0853551270326874
1.0872870516111923	1.5414892997676097
1.4168614122140712	0.11400338312420091
0.1859000744253522	3.1272211126724914
0.1700851604610557	1.4822737721464538
0.7868906591768812	0.835383874796718
1.363311843392875	0.12329401222439937
1.9420347213195326	0.9523330989199411
1.3255567216179165	0.2684536198767531
2.736667570912847	0.7212371824757907
1.138785120712	0.8412913792033271
0.8425814836374071	0.2848914183717492
2.752810497168516	0.018121200776922745
0.39730757281272583	0.6399691243630096
0.37203278963927944	0.8813357781964627
0.16030959859967833	1.1953316954938793
2.026966748931832	0.05467205640646927
0.30546884676944736	0.7830776493445474
1.8055667029612483	0.8004319715708432
0.630195356193439	1.7676168347560508
0.617799573295193	1.2277976295973714
1.9310375373204234	0.46186443862318316
1.5258803989261793	0.09858362973425003
0.4183227063495884	0.8551320726556856
1.3919878840326751	0.5268719170781466
0.4136576410892706	0.618767200905996
0.21571089978817004	0.9978485630300032
2.5131845726641857	0.03345064274962011
0.15687174613045832	1.5252832839251795
0.04462904363774335	2.4165369546913693
5.2365094985400304	0.005550692520288909
0.2946801357595977	1.3658274925536564
2.2961936504505798	0.1383341656809578
0.6971177970125275	0.7800711614577209
0.09774399439052613	3.762459362542685
0.3697829220359728	1.1431419452095084
1.7481065410378713	0.5358231136070293
0.3061249186567367	0.7817991199683163
0.35534643788042986	1.0067245642028255
0.09967875138409764	2.0329784645470115
0.5402696453052414	0.8700294763911802
0.507842934735293	0.5241649498523838
0.15599190102578753	1.3970845287803981
1.789690857765607	0.24288382734163758
0.236856073833014	0.9372601513194936
2.157996157821074	2.356420989925125
1.0542230139796294	0.21873052282432587
1.8036595834199818	1.4431472213181737
2.202075877355138	0.06955988166785736
0.2927340175506994	2.1393721220613626
1.3176006682207386	0.15064015118153423
0.09610089808270887	1.7936376084203605
0.10936713583018984	1.4861428005759296
0.875606560384322	0.36535252630378384
0.23737697312822537	1.1662951860881343
3.465834324042075	0.019908313698298506
0.10277094512598497	2.2108303907192237
3.310342635416149	0.5894982817487208
0.40992333365749073	1.6958648944888903
0.4856779544918876	1.2293853117932554
1.1318675477878135	0.7329371226037955
0.12098436677384458	1.5316888210035546
4.686265732445207	0.10131207372963075
1.5335989958229692	0.6729593669350471
0.2290416402244342	0.9581916715862582
1.0439970542213755	0.8332876132763397
0.6347028549832134	0.5024368854691037
0.12017341938884528	1.3899611178326907
0.182916174683137	1.1223704211092884
3.2316095101489255	0.1820601254065722
1.4295622889760393	0.19450048852456056
1.0314646550415134	0.3742061064613653
0.11842773656550826	1.5151444410765558
1.3969826065509854	0.11927145003443453
1.919675171523474	0.055661305465297226
0.23964066744136836	0.9449605472572997
0.5234847989836543	0.5691980110437711
0.5872637897734643	0.8779547593857119
0.2747125333935993	1.2408074976688492
1.1338542442210904	0.1740397151695682
0.5036128436706235	1.7625283774333846
4.413540082958769	0.0019014359348139991
0.8488125475581279	0.275267093915777
0.44143367584703735	1.1514798832990571
1.3160610005963156	0.5438295476766608
0.7717957345963556	0.31141599322662267
0.5715792618505742	1.8217162479655356
0.20920544855233897	1.016988551845603
1.3891599117117783	0.11943603212621884
0.3804789264156377	1.171937635073126
0.5618974242186584	1.0857716676686269
0.12652084203279226	1.6743674194936762
0.2736738405784145	1.0437507415157263
1.0998177937310938	0.5332673334683354
0.40357663111846437	1.1791388610968958
0.34906376164167363	0.8843419271006437
1.730220904266807	1.3337919995668268
7.401930451697697	0.00023180083463431934
0.11451507476537795	1.5175572486677775
3.6250692016106085	0.006285909601000234
0.2842696138742779	1.416190948359832
1.704827970021098	0.9326833172478526
0.019763353227268434	2.679443477427491
0.33202006230152714	1.226180386244197
3.0264476695872378	0.052252557331608836
0.18054750029317937	3.2683716243649705
0.9907840625027314	0.5122191458134892
0.37603638288826174	0.6726315312015928
0.3144363055408377	0.7770296542087309
3.737567404676168	1.0622585107177247
0.47254422113449457	0.5439331008196568
1.1577397346575888	0.4040078157273059
0.284478292697018	0.8612567663847146
1.7351650636582112	0.2849242002313935
0.26376351890240163	0.88566605694564
1.019224801323616	0.2096853653644269
0.4987988993988872	0.5127622601219148
1.0878125780321921	1.9581183081056883
1.191317646826618	0.15971086291268954
0.4753700611618823	1.6923190616295383
0.1602082124415514	1.208714232873738
1.0172194038184605	1.0385610603787037
3.614531031913565	0.4782324423489021
0.8577222417252816	0.35449503440662056
0.19479035503712908	1.1490940144773754
1.7549522073948447	0.08980066454253999
0.6356930257447582	0.536656342608022
0.7703481515392075	3.74173655049216
3.0712330904229623	0.2775964926785778
1.6236981930771455	0.22382374142673017
0.1772553284429541	1.4156774380877428
1.3811737104269084	0.12830609756644618
0.38536315922904296	0.6727943576999376
0.15926972770954334	1.3626667219131352
0.3387077934531839	0.7430738222323144
2.038275019039021	0.37750642442306753
1.7740472752707106	0.07898258475161483
0.7501949474746459	0.32726180849674014
0.526026508785745	0.5182160863059815
0.2678060219171206	0.8626963485228896
1.3119219752448363	0.14900969474798048
1.977798471399686	1.9657536419123474
0.02476083653662781	4.131459946540411
1.3119308798034397	0.5278467578429981
0.01803041878058512	2.9999688553172055
0.24630811551682602	1.3230729378071668
0.7255030000146754	1.0724114537531535
0.7472035592075416	1.485786748108355
1.098741086442461	0.1843708158481423
0.49518359837740533	0.598078425176309
1.1333836534524875	0.39371603774535924
3.843731679380691	0.17900468244835788
1.7699685357392216	0.26011317808726897
1.0528044583077174	1.031517876873886
0.1645823788915295	1.4831448537622798
0.40381795648874624	1.5001163040851397
0.062164162484236146	2.1130962496257877
0.06455438695187568	2.101845562245089
0.9266740795055278	1.36190232283677
1.5072762274803375	2.7226443992893192
0.4182329235400328	2.0355556725322823
0.5588879634628597	0.4559608423702777
1.6586967476965135	0.19226100433566337
0.8406643410696013	0.3273051966357913
0.061402256544840404	1.850859353666155
0.11816123990426061	1.517682805699593
0.5402907720882641	0.5285293821102822
0.8744824294014171	0.2659043570847334
0.41452435686931843	0.7673139498149488
0.6251046162431769	0.4482228322096375
0.20526520975078227	1.2780333901620415
0.45678046093576025	0.5591935423640356
0.968507584791441	0.26646572400092783
1.0778539959339988	0.3088878141606071
0.9534806610080643	1.437268028581332
0.8811058485102817	4.892174633625584
1.9819938987083154	2.26214074140239
0.11910786933112755	1.4582552598110785
1.062056971583197	0.6852119283957754
0.04784827672008422	2.047533384396352
0.9946668646525497	0.7031829393305673
0.8690612831366472	0.30340982801653954
0.7573057514878611	0.5302025003421416
0.3395695272084841	0.7297288572889047
0.49535695746371056	0.5160383751755787
0.0263739617094917	3.3740519663586106
2.424804528357317	0.06589067431492622
1.7250829393575693	1.9816472312905857
1.5186578806941378	0.1332903038924994
0.04084387705776113	2.1621140769936624
1.0075840215772676	0.6334937542042681
1.0267098618285462	3.8829355107949826
0.7451023576260493	1.59821657756238
0.27092760081167466	0.866056738158381
0.6878425006147673	0.6936490511925721
0.7677896129161683	1.0681688541280459
0.17702998573887388	1.1265114963410288
0.5870436323785092	0.47145221229493384
0.2864920683295815	0.8220298439926927
0.5650269236068414	1.2074231907258899
1.7283822515692113	1.1983966831604915
0.5362708835185619	0.7867424163306823
0.6718497437744086	0.4820532595201004
1.516472760243299	1.2014105624385023
1.4143444837833503	0.11438848357403071
0.23751274760936958	0.9376462015403002
1.9015368720215007	0.05818310636259928
0.20531413169124177	4.186657676059249
2.3758018534932965	0.029908064547250403
1.1359160113638487	0.3871788576673739
2.200096050644293	0.11131243231786006
0.8371142504876153	0.443052612954428
1.3309923468781424	0.23876094200817755
1.0170477057057516	0.21080783621642551
0.30174578143538355	0.8149037455157695
0.1126299112018628	1.824008509600976
2.0391763163868006	0.05495924012176905
2.2962970477551	1.637949641745936
0.3974555329011576	0.6760227460904882
1.0213060331242907	0.32791843858366937
0.8853286072942396	0.4882949532115716
0.13119892109577325	1.3257592824109814
1.6106750917842458	0.13920679439268957
0.6173251362684226	0.4098625295596147
1.0783432277111569	0.19271785743833436
1.2614702613036666	1.1694798343103643
0.29756880452868345	0.7984711394689723
0.3347758592447699	0.7604622865437827
0.7320186539556639	0.7977441328480411
3.3137557884398614	0.02184710755937775
0.7988383949024099	0.39543098503394103
0.5238098689956595	0.7910956139823215
0.06947811710136205	1.9064342900145275
0.15666199047523627	2.656067919992
0.18662186897136188	1.107405940161624
1.9273677033543308	0.06712116532052148
0.46878505771971923	0.5605972397722798
1.884843946773188	1.7599764543619916
0.4112424775650964	0.6294895425162409
0.13600163739484034	3.838035822256788
0.6225068190558043	0.4893854055155491
3.100940444358485	0.011641868440445197
0.9716805969349744	0.22416216751670087
2.9918323710360624	1.4515083685962837
1.7453677745191472	0.9218930045149492
0.06368782821666974	1.8799231355117507
3.1994595013184903	0.026782714888711267
0.8884975809360239	0.25747806488673114
2.052281039557341	0.22314604902497326
0.19099644541904431	1.2550431806079425
0.35088862342929084	0.7187695727603121
1.8020229723134487	0.939506584922379
0.7026307198350978	0.352141082774635
0.6418093169445797	1.4346169831411026
4.9361344724302425	0.16048668172284372
0.6960896561286138	0.846691130451703
1.8298331534682795	0.0731070952853093
0.08265928858257558	2.6669703395865976
0.2716374668788955	1.2834588691385826
0.6989726709220647	0.35974838693990396
0.7202104460707083	3.2240855703184037
1.022064667382202	0.34398716618194314
1.4564248379417855	0.12408075892620518
0.5238588018755995	0.49056209185630695
0.6893287553039098	0.8637090747742582
0.37380861660070813	0.6786923853199601
1.024563332129093	0.453533030513177
0.5986357792162675	0.5325276217064859
0.10142993010111562	2.174565337914554
0.08282647513450098	1.7372643071967064
1.3568866334747478	0.5794633651895297
1.1571564011193993	0.1726009715311512
0.06657347564846951	1.8133786138545667
0.13214451775875652	1.3168770588195595
0.3990017266699315	0.6351970007114496
0.6009483904172912	0.6641346281391725
0.552338891880217	1.9719469234377858
2.8805018293048414	0.01488849947650282
0.13308000966184064	1.3726184822279603
1.2157854434905853	0.2507609081798451
0.05219220831945807	2.5588947475721313
0.20746171033585847	1.0621261827734774
0.6048630623462157	0.46748714263254376
0.3770493761396847	0.666020899744048
0.29724813660271293	1.490512875193496
0.6618882412283118	0.42795652717924826
1.2810491611089447	0.14775461240405066
0.16295126611358607	1.1829019860416778
0.8401616720625475	0.662903595723053
0.3161696092638997	0.8754773091958259
0.977955064618922	0.22227877743517857
1.140334157521738	0.46263105920738695
0.6358495806252835	1.0485366468126036
0.2289493501257244	0.9584398096426601
0.05859266231038206	5.131472003285363
0.3707035464996235	4.387578787926497
0.7344932644876343	2.350896087169605
2.013390788505754	0.05724902356945918
2.0353239037306516	0.05187480440840409
0.07878231048514661	1.68349468432461
1.4543360049340648	0.655518436804137
0.36301701956771104	1.5705250888467823
0.2386700751710786	1.085796276615021
1.9510245551946739	0.06744333514291304
1.0423255843345616	0.24197807563395052
1.5590839291126088	1.6484054614881485
2.345706757986355	0.03083074116352723
0.5542834720004662	0.47500610585154524
0.4460758890727627	1.1497684622403632
0.1605126977371391	2.4107374171976335
0.22016711069390088	0.9833448417655686
0.9412042662506401	2.5038750252576776
0.4068321619946092	1.2190137924614861
0.29446441765456555	0.9185065380978205
0.39465078813861154	0.9173575222653003
0.4234469589528793	0.7414044132735439
0.6018119440500038	0.6582712841753348
0.3721175805412144	1.7160688567930256
0.9513429568188422	1.0034773133235029
2.697903765200764	0.737263126645588
0.0717923292404964	1.7415397151884837
1.2162803443611683	0.42345861869405055
0.7895150051366947	0.43241932292319696
0.9614191090258086	0.71595877581946
0.8555581575369329	0.2747834182410132
0.08989308695222341	1.6954749801977627
0.294849857079039	1.1942876746215254
2.4799253963071246	0.033461544237046954
3.5574547832018055	0.027685663917733822
0.9797622338671184	0.3166434920204792
0.789434454185134	0.6340681216694531
1.6181590563164763	0.38059197670245354
0.5330015098345662	0.5194756977894709
0.2586931851623575	0.8828672039131169
0.647325798813542	4.429801661283946
5.1287451811471225	0.000731401755844735
1.5626317741249864	0.10709474374611383
0.23392046807901584	1.0890104760239099
0.9250515261542374	0.699296546787831
0.09848520382115235	2.1944161183537636
1.238114162694102	0.1489577218305279
0.11247112906586748	1.6395758519209724
1.620782404285385	0.08538562525244792
0.03417051556851284	3.1506760060350536
0.0053859561231652375	3.635635207131241
0.4531344330534297	1.39344518185902
0.821062791354972	0.2936249287289874
0.03010179393572165	2.3899317159272404
1.5721117479639515	0.2641290046938009
0.8749400768569777	2.456757631468291
3.499441041631139	0.06729556634272113
1.0853559512143067	0.20734517949763612
0.701379595445813	3.9737292030629456
1.0362328486631986	0.9501914915021211
1.308650465603598	2.371516392090769
1.268364691995933	0.9032830302641479
0.6343649548377405	0.3966296166923383
1.4282289001688526	0.11332539866341768
0.2161638303570424	0.9946002380229567
0.2720350432781614	0.897591062969549
1.950410546380991	0.05352049050190966
1.2912483314679981	0.13896710383676567
1.4719517432747566	2.18852224832433
0.5462971315393882	0.686716708776405
0.5931441922752209	0.7165885443463417
0.1813713333721506	1.2141870940734438
0.06377102208632462	1.8251749568926368
1.098831497179592	3.5202043569162296
1.2252115008692792	0.17511571141624294
1.0231453551640246	0.8380893316572589
0.6260317588551565	0.7856866568735814
0.2104193319262671	1.4089093195569946
0.914928562465483	0.28635564310191314
1.090218788480054	0.18960197072605606
0.21556562723422315	0.9963189331056556
0.01121399307239953	3.1708436567115044
4.092951225230926	0.0029566488271021854
0.21844833046989579	3.379600779993941
2.0872236986833865	0.05074885724175844
4.144959871580615	0.7465801174357857
2.066507100517779	0.04533927292124164
1.4411366834820425	0.12012779298782712
2.044819885865287	0.12674034846899548
0.6287399122703773	0.40194835071652274
0.15414124013664574	1.811602923225558
1.955459306460829	1.1539365614844463
0.013281877849336411	3.9587106458598624
2.119995708547536	0.5704922051404302
0.1121680210684116	1.7577076524741486
0.32807738843439477	0.8012842430843425
0.4610258524509001	0.89669895684863
0.18258258868184066	1.105676389732887
0.16804476390625622	2.3136680542151904
2.5931316944997267	0.02361397583285697
0.8114713242656978	0.29127349398380825
0.43758982770872706	1.4429246294147604
0.3519520234292566	0.9685892489482896
2.0281449488607164	0.25342128950096054
2.3913855742468133	0.7376242164061633
1.179656011355624	1.0160836219704323
0.6234064529233001	0.40428505828834044
0.15439851570764074	1.5508294025127518
0.24098980985844048	0.9754808665161947
0.15186672937689433	1.2332151018269781
0.04618395552400166	2.0713887004298686
0.6012377484376163	0.47482308323351563
0.02236687483285251	2.5808793616868964
0.1841614774875132	4.346453620804626
2.1199706059563597	0.22487488459338265
1.4468195691143975	2.388648757089638
1.1211145430961305	0.1774589777657765
0.4713464360398434	1.505570259877878
1.6114601405316307	0.08977148413202987
0.18731787347803114	1.1159346085639963
0.7523831971688528	0.32470040551572177
1.470703464573618	0.3045210964066309
0.04278977936531317	3.9746274099087646
0.4141878301736046	0.8061798848669063
0.7001758175119874	0.3611297216840705
0.921883693871858	0.4391603075121191
2.246477306687133	0.03552791376023146
0.3704402887437668	1.0367144835752373
3.4852804109180386	0.6367661491247403
0.3616050372437986	0.8768176399544496
0.7880511030919631	0.7488340075360463
0.25356690678502714	1.0612045709646427
0.5658865877279282	0.642980338115059
0.3248394503826081	0.7473729359682711
0.27342997023851956	1.199555562245131
0.6093004881051454	0.5012765533945124
0.9831867026438961	0.7307066840613691
1.9527349320844647	0.05308485425756972
1.0684885222401772	0.2694504858690216
0.49735210078217046	0.5476964191018077
0.3631134217332589	0.9364145723951522
1.3268549723675598	0.9217533518886134
1.5091335137038395	0.653971291467881
0.8189708809559689	1.2714930581622483
0.49328274706266123	0.519281981219068
0.3603661975902598	0.7362128862847888
0.5050965228719205	0.5318245076572023
0.5384563183966664	0.7390863349509779
1.6351585133576787	4.58816099388725
1.7681981969333844	1.1641855681146764
2.3734828341474685	2.46189423330033
0.8223893041355658	0.3034404656993241
0.3550693107844348	1.3314651393956907
5.186321823627379	0.004471994137067308
0.20155153084872168	1.0422226259175948
1.0505935518835938	0.34975786330499614
1.474186143447248	0.23557487642325584
0.41044468042831644	0.93695219132645
0.0336906770826323	2.2874604247837134
1.5298371562370257	3.8665665750048093
2.9992150568864413	1.930117430412686
0.006193456414831871	3.789209917350975
0.34056563400967554	1.0791332261818583
0.6289982420803902	1.5368979807992058
1.0096581241049858	0.5985659422873814
0.07916591114786246	1.8213606444791404
0.1285402767072745	3.6874023882423863
0.49441280317673497	1.0907246864899875
0.06741484816426349	1.9020858015114108
0.8712720821295165	0.27610735492936744
0.7304435201768213	0.4556942825490221
0.30591092236966155	1.3556797233495015
0.466420318742535	2.8811804039040894
0.8514155534536938	0.35448566876580867
2.130950158711361	0.3617886703209412
0.6711084355917102	0.3729524986297391
3.0398273541753755	0.3244504279117878
1.318737862206225	0.13188100738948708
0.7264314076838964	1.5718650476570466
0.3773294672066135	1.14821900938439
2.272902162419343	0.1261769938011667
0.33373339504463934	1.4283240739137708
0.11616171726722002	1.434725181105308
0.5337745037174283	0.9654453646624994
0.6138884607671797	0.4303170124649286
1.939143146593756	0.1541569406874625
0.1146742189851962	1.515655839888512
2.9330513184174976	0.037558768690805114
1.3355852368046477	0.1284530048439798
0.5894916160093955	1.115068922282505
0.21945817223987388	1.9783493272532573
0.14819432874803887	1.677485420303281
3.411882823536129	0.718365134508744
0.023257585388385304	2.6048778838597113
0.47091706306277437	0.5546389242666608
0.02094730723947514	2.68539716825484
0.99895642055971	0.2993924169332665
0.09095324393838411	1.8136235033329369
2.0060158745472827	0.4779067808525521
0.01381911968694112	3.450555718141399
0.02080657235670764	2.682010751559089
1.216074677247299	0.15879194174992414
0.5297575815801883	0.4858974545303011
0.2010494029430835	1.050827976966657
0.10810743153909558	1.471673123903125
0.9772653600596966	0.44748994565934586
0.20596033475462255	1.1062921572848092
2.949969822573073	0.021736433294354093
1.5365773019582722	0.0957740370227069
0.6837055422840614	0.3851450708868245
1.653687775342381	1.4926562750174055
0.4287516806706467	0.6504541742062642
1.1700687405888928	0.6947806608084427
0.5505135601395443	0.6830127280512679
0.14124446158175202	2.4850211442050107
1.540896066727691	0.14240604848065247
0.36135043749889956	1.3365720319414593
1.758774005914247	0.07862843278712439
0.03173431072637407	2.435678771866179
1.112619065822295	0.3467562021388798
2.658629081715811	0.026355486350477013
1.66906850340544	0.24808462537462697
2.32090767249834	0.044440011089360666
1.2889433211303498	1.4905494164958506
1.0081681357380712	0.21437010038900706
0.6563906745620914	0.3864737129143909
1.8679400548703085	0.06172339919391616
3.6592637905027	0.665840736997719
2.5828222955003426	0.022406473094246863
1.4857239400027151	0.22222207350706405
0.10874084015497673	1.4489689744187069
0.43222238147634917	0.5889759753937182
0.4432830248308394	0.8050667994719246
0.11622131573741527	1.4963895364343691
0.5715365625758247	0.44818643259930946
0.860642818726449	4.254523608058741
0.05694221404040349	3.303485583944381
0.03808753436532248	2.321362590067214
0.1460614638476877	1.3166959425538518
0.24689180439239872	1.1678581208309229
1.4443543894051791	0.37882644804355775
2.0059216834862963	0.3572460305675089
1.15252015802796	0.8699616489314225
0.1702322064343524	1.2178757973974494
2.0751365068978505	3.0133703367172298
0.36819837625227325	0.675483904632388
1.9602641445069056	0.4255154890197601
2.0257141255541193	0.0540770582756502
1.7179489402728412	0.08684911842456153
2.6600259658890613	0.2631056882985513
0.9814276510659873	0.25757663102695505
0.7399637704503338	0.848717854157642
2.5917911920161427	0.022297408206614407
0.6066585714955216	0.4197724839168977
0.2587805894682456	0.9062537085396384
0.10333118286737104	1.4967448941832557
2.373584598671262	0.030926732373077345
1.3848761602993123	0.1487593792381474
0.7647305007307975	0.3649659042908847
0.4176765281913597	0.6595691085357284
1.3445663805232326	2.04589961023199
2.3049488083803253	0.0425268906535097
0.2093985955489525	1.7095488028492294
2.384485476276126	0.2961146453181595
0.722124822454987	0.39023399287210436
0.06005809420068596	1.8650558730574331
1.2184167710160216	0.15347177385081223
1.2908143107700891	0.25262808333442877
0.907814255324243	1.2759677470277375
2.5301912521859826	0.04388746171485582
2.2578085066563354	0.5130830685315751
1.4520015213051267	0.11684282859046251
1.4335338899715941	1.0877613298342963
2.094563148728714	0.043698557370872436
0.1630249926524906	1.2531390214496205
0.5850472725801933	0.4374744638041735
0.25909671721238975	5.628988990705653
0.47184135825411605	0.673168270214089
0.3917751087736428	0.7380543453902854
0.05040667851422241	1.998616316930137
1.0561513321711975	0.21871864690479273
0.02954648993057577	3.158099448552429
0.9440039376276071	0.42603249516490327
2.6360041500277878	1.3325551425051192
2.1874369453696336	0.03856086759120888
0.7380754381049376	0.6478823265363981
2.9667268854251105	0.5742340450197945
0.07122783959887286	1.743739853660131
1.7926218619499834	0.26346679314242666
1.812536873241007	0.21878485315349744
0.3908729313067165	0.6419438565837666
0.2763589271133434	1.5609923695462498
1.3808155667871165	0.3424719650608451
1.8868882006788203	0.3006561987669559
1.2562167867990968	0.6993846033962082
0.42162138029557594	0.7669389075474357
0.12001367631527084	1.4026702067820198
0.7773166867705659	1.3857261182246918
1.1025945766472196	0.1867115235505365
1.5610185654373885	0.17227196842368997
0.6181836736108404	0.8874319943730231
0.039257034988570805	2.385662263002506
1.2067962025980064	0.1677201902392138
0.6922290358792588	0.3573699635352014
0.21495412805189099	1.3601888691170507
2.1980651047758077	0.03841091539656231
0.226174744126932	1.3436721358228907
0.4712735392710961	0.5593013099285653
1.5980366407364597	0.13192447548955646
0.1499159729371286	1.395646727121147
1.4655089121920217	0.10746022646904992
1.3498319849458418	0.12629927287372045
2.2116866257877166	0.0373202713201407
2.532188289707838	0.3746850193945447
1.522375813586705	0.33286177166046105
0.5808514046990921	0.44513927050465857
0.5561173728362638	1.4595615191233224
0.03760737408914904	2.6529523449786336
0.7414046524296836	0.40641316622231416
0.7545758209238209	0.4189349228933366
2.0284928997498355	0.05943473674756746
0.4517126704831297	0.6317810404077528
0.41869596248079016	0.7165001262968687
0.09817242311781013	1.526824328091281
0.241984232443399	1.0907165262851897
0.7722756601947822	0.4077145732172244
0.8865113299419687	0.951004850669116
0.02564513836646994	3.0679207168453893
1.3801933299898492	0.8342314769957961
1.479249076859172	3.82271519558922
0.1685177618251451	3.493566606144749
0.1448469121843598	1.4062792760154952
0.14729857361499782	1.2439275356187507
2.3402328431549617	0.13010639238056293
1.2712035096879721	0.46057825118349255
0.7752425319743271	0.47487496782068095
0.41949607791686994	0.8001428936459308
1.6026905592590277	0.5732180651849211
1.2539400470066535	1.3216044615409073
0.20230597121278962	2.090551474513727
0.6957050704780307	0.4791156435509191
3.971911989448239	0.0034919128659629075
0.7253367393212854	0.4892263519572786
1.436442527364074	0.1160655988100178
0.05652507271607937	3.556382824179582
3.740310031825086	0.004837471392676326
0.5167510526691023	0.4968219677499377
0.6656829511992722	0.3844258984521209
0.9451219980519059	0.44002402238342253
0.6789788014966202	0.3803016537348548
0.3206884182505752	1.8511184806389391
0.0624250294780951	1.9031314398463222
1.1119729724767342	0.4036124179661427
1.5986132197412597	0.24094711153836595
0.886471545633656	2.1793838875635023
0.5036064660387435	0.536172434069943
4.434432608360203	1.5150514403159123
1.01464825234238	4.832849355124033
0.6039424129718486	1.271361233076999
0.3181128046415865	0.8934162409310258
0.7300764919320752	0.778005836513065
1.6119790251665338	0.17910145716164239
0.8505147423507311	0.3124008041798189
0.29404189789080537	1.8314592431713248
0.0013591252495704748	5.011512974928832
0.17932139741007586	1.7310329276661536
1.237378916489684	0.15011448501279395
0.5637485683204587	0.4524100942497307
0.00608036364314767	3.889879137365295
0.44788677732491855	0.5942909041472328
1.3177610813197622	0.18054578429303555
1.186101340289217	0.24674082080438214
0.2112822976150486	1.0391987290237052
0.17359424243712257	1.1373421818251397
1.7100047634632587	0.5969136623718456
0.15718288610263817	1.222685115022207
2.520958269091218	0.036694800589729216
0.18491409537656342	1.1621665976900053
2.5757508136796137	0.15773156097331872
1.9298131678797465	0.09641288015687217
2.871799925531485	0.8953310342803409
2.149383407622009	0.04069281106622608
3.091293097592119	0.5016388371578413
0.8340778609178623	0.3104722134913511
0.843301450953382	0.2769964420339276
0.9124575401842361	1.4810955934117929
1.0804789943240598	0.19937461276179397
1.31479433086228	0.7521088103899234
0.031264248799666515	2.339717540145617
0.03520579385055454	2.420374656467464
1.6626312368825091	0.33202702181986665
0.5236173758422625	1.2536759034163725
0.9882443640198465	0.24072425915203147
2.7381140504238193	0.0752718476385732
0.7330276283164316	0.540483232189904
0.3425093332684701	0.7164623800994868
0.7042266385646521	2.3335640973508136
0.16512536505177983	1.3608804627954187
0.5631218797437542	0.7674130584022381
0.2183925697169095	1.1698752781613515
1.210302995893707	0.9335925963630572
1.9190966862046956	0.2224238038921913
0.8605976842077818	0.5221175011636007
0.36193746108926855	0.6850501140552895
0.18846833805635763	1.0867614470904157
1.0515577255561697	0.3646803844428911
2.1699886652312195	0.17851186067043837
0.6431157494340835	0.5741002924929772
0.30829372148572576	1.0697247991023293
1.591820307116691	0.6113881469401099
1.1983674894636898	0.15919850925700427
0.6231320542153841	0.4049727800807599
0.3231738219496835	0.8507501079717885
0.5404534226532448	0.5641891782268874
1.1329542935629913	0.18127628725991726
0.22421779697089375	1.0763866520785557
0.7285194682336483	0.6789840623887369
0.2122210171861794	1.075888304633042
0.2126335731192882	1.3881267538336837
0.08855294701515341	1.5937297895865778
1.7311040109903737	0.09810990420657272
0.5542357323411049	0.6091059060963538
1.6923146972604068	0.07959912005949321
0.13200516028872264	1.3288534518836606
1.0453723745722134	0.20500200862394158
0.5617899845252945	0.5105219360340005
1.2072906871447402	0.38409546285723956
0.1244462281840021	1.5928279931383607
1.1138392751099433	0.7078096273246182
0.1460380551256839	1.2574566053750098
1.2839889518114371	0.6756204700647918
0.2842733024879393	3.557119119312817
2.6559861383922136	0.02198262468611929
0.9534831350443428	0.2442871508090887
2.789372834986866	2.390821675927272
2.1913276490583824	0.09230613160478682
0.4221838483483775	1.3794773301804555
0.34464116168897213	0.7350896386691775
2.327997740633086	0.33452701069211604
3.0979558475559847	0.011916369556277303
0.22229833325958628	0.9772676929350387
0.4716910258303995	0.7736444136895404
2.456077799948347	0.21599975029393567
1.0720615273937015	0.19374345831058726
0.73794295792211	0.5417390029657865
1.1725993966112294	0.16415658855851756
0.02347760509136877	2.8853423722267872
0.061495603584538414	1.8637080623305948
0.5529179814581444	1.6820818553548094
0.8043656360432984	1.2416689975426172
0.7397182460952737	0.3450295743180371
0.5842572913930083	0.7356254676084003
0.40286738018135654	0.693228423160432
0.32585104779224566	0.7749592450733583
0.2430453221728927	0.9218379833089015
0.06884369612776055	2.247488721684833
0.7090661751708793	1.164324492578784
0.0561008201049472	3.1563744870353467
0.43091830686892346	0.590078183326509
4.126922290176249	0.002803955643726018
0.460013765126018	3.5388599208726097
0.6640018619573491	0.4520955081896169
1.6030206802385687	0.08916539173147112
1.0340136286016717	0.33622223870206586
2.1290710956985692	1.7226489093896626
2.092154903797145	0.06717467248636096
1.6168041103347406	1.1245414816404162
3.7652257444003854	0.04727056140113504
1.2638164668954759	0.17412434916217637
0.9929694969435344	0.8979302903035691
1.8643364415616757	0.6240108775159254
2.772235845225342	0.4843934380632292
0.47466357243960255	0.5687993081537103
0.8450342389635414	0.5383592494242078
0.2264422525547572	1.241212686755512
0.4640231507922624	0.8835766647333053
1.4426073179050465	0.34628335114439723
0.01906882773791099	2.828571932475928
0.16208215452256297	2.235438249364036
0.46406261577806357	0.5497161798602868
2.3100716870771114	0.9974850377040552
1.5628671308937137	0.11018435690846651
1.3860846008839296	0.11986354392579152
0.4328599346905404	1.4065956490036564
0.0653698747427456	1.856004463122743
0.056675136023288136	3.0155262080890393
1.4725728804148304	0.1492279316003531
0.3413944027643273	0.7230964770124001
1.382606706981788	0.1827998804285603
0.4208688157665711	0.6762724584330048
0.819733646516321	0.34191396352117176
0.9879805754156815	2.483027239519414
3.1137346958475995	0.010933204998339888
1.871465185371549	0.3409122449524613
0.5352674622662821	0.4772873427591404
0.1558357468938545	1.2066136193499146
1.2552212709622614	0.5003272154111288
0.07218754630840413	1.7710559918087128
3.4767174747261276	0.007946505521934003
0.13595141032891794	1.3167728130746634
0.7587562271279665	0.3185033262232081
0.23027602867748764	0.9649842869921933
0.5431842742897706	0.7962748667294696
1.9949977002047754	0.06534942308352913
1.1726561239896143	0.6760504318841447
0.6788650668746092	0.8283973163257546
0.3306159866645882	0.7429548407396618
0.014272801971292217	2.9121348483972067
0.01418669874863733	3.14020365106645
2.0587467239191146	0.23506017350663982
1.4501139710183937	0.32635829650110826
1.6370767561987274	0.08580043588181524
1.002712538902297	0.2580229472074852
0.8392104293566696	1.2892569190976393
1.1719587880992774	0.20343879375736812
0.5357961707839871	0.5079669584934825
0.6399688589118546	0.40262619364624513
0.33925871032819066	0.7285458362101931
0.06725552326416342	2.383149122118597
0.5912629870450049	0.5178203171786148
2.939824731346557	0.19664131938861926
5.016856012126503	0.027470355292017124
1.13009763426302	0.18797624991093909
1.251140111776238	0.15039284876429135
1.3156451062396022	0.13243637627955884
2.523153317311575	0.08494405194102779
1.487536980297422	0.11094280345260757
0.36217094111467124	0.7055281512994714
3.434080206827708	0.10824373926764885
1.1903744534663994	1.199865836713125
0.7868844666187308	0.3469011099472658
0.3901305310480306	0.6831217783509141
1.4052823831121266	0.3319855410696135
2.2524204022188865	0.3435342615426669
0.41697677054739996	0.7754025553019139
0.0040796719079799265	4.107417113152042
0.5567846420458111	0.462024236216778
0.08743424553816502	3.148665384558148
0.6997069294365269	0.5216154632423409
0.27384103988748193	0.8600413011953804
0.2677782347052443	0.8620705933289062
2.5231509228962543	0.25467652960225523
0.9893428960573682	2.4810977441328776
0.3243492215348791	1.6815715080393578
1.0622976217731852	1.5099359854326397
1.091753617174049	1.5875932354433833
0.43202935386607066	1.124497532037656
0.5915143176889682	0.6336218132773196
1.426899768191005	0.5777564184846057
0.02921747202910047	2.388407496756366
0.7703952087613927	0.3183339651987939
0.22049042643347708	1.0031181998102974
1.266452305835275	0.18490662398445812
0.08908566398250284	2.696468562423642
0.11340875636665461	1.901025063622204
1.1036814087288898	0.2726746462919955
1.1381033990229419	0.3431988799223483
0.46694583577989035	0.5464113611266093
1.7020724499274162	1.086553464040382
1.1688350553900118	0.2438922383051964
2.797048005433077	1.3240052906282185
1.7065843219656878	0.07600750190788425
0.19759587225633646	1.256116719079457
0.2734230320280657	0.8745809960953405
0.8449588866787465	2.432625166721113
3.4297545671535596	0.07576812920865308
0.6979292138838976	0.8201547787215121
0.9880958685163771	0.2361609367916205
1.7612437732007489	0.7733554611822191
0.1073434347181839	2.053808720927347
1.9594915414995016	0.14365049169742686
2.8080027948026727	0.25574648649778653
1.0034404059635404	0.22942905817884565
0.40815722674134114	1.5358726914194616
0.8101746182496149	0.4656809659019041
0.6650021289915853	0.3750111323893202
0.35795015431461424	1.9779948188564158
0.41353079050368247	0.724756677267883
0.2723348877863513	0.8562129685342211
0.5662202499058332	0.4586878907179759
0.23038965204556233	0.9723077122376433
0.2185444541632844	0.9908620839968719
0.5711532278487998	0.5580996324752912
1.8527820170875342	0.0834863665454484
0.013573599124583237	2.962031293828591
0.7546788164405426	0.6997659226314566
0.16714836959846327	1.19429349147613
0.26031766687659386	0.9113190475533143
2.2959126305631625	0.03807890408751147
1.1067743846337625	0.1871010793119238
0.6594788723360221	0.4244000079221981
0.4034201125050289	1.6528610739977108
0.2994849273113085	0.7959070815019287
0.014292096769416113	2.922650867669926
1.0198389505241667	0.9488592422394716
0.28133324740045274	0.9133789932273935
0.9589171886829583	1.5349601920095395
0.646264374390431	0.5069321181295187
0.5805530375655433	0.6046749859866932
0.047115612602038226	3.1726383937982234
0.711950849498889	0.34522482732853416
2.3199517499356612	0.03508907239632149
1.2527888222209413	0.6288927337899732
0.5421817812563251	1.7000168638416944
2.345416291639834	0.04221048621147588
0.38499524011558506	0.6667412571948115
0.035917190256147855	2.2483338618201496
1.1227432403806492	1.2362021779216474
0.26971884992229006	0.8625639909611249
0.060962087283861925	2.0751943571133515
2.409636903479226	0.046178926500877474
0.28502403519910047	1.4702758074039026
0.6604544438684357	0.4358252444439399
0.02488737893018665	2.5022996079502273
0.6764769516749314	0.3761046874158199
0.5139117078362834	0.5067981529512661
0.09818759847481909	2.872670524194508
1.5577437738404947	1.785482502526802
0.032208195187259	2.404040674536604
2.001028668021291	1.5954137727136675
2.0500099152105893	0.33484775139302686
0.01865681072222931	3.3325752659016947
3.3457063508009663	0.0481100384510327
1.133171457296406	1.1794359016691718
1.4584769434676985	1.7138819073852793
0.5139724014042529	0.5393930312060828
0.3974325930108022	1.2340937159582472
0.7506654112035408	2.0610632802625957
0.0165320516440797	3.1483631464858703
0.7577599245739584	1.2009949357783307
0.34513079030493116	5.703554498125704
2.4831951631943574	1.3643024389298157
0.1545915144316352	1.2483523013080462
1.5427282525128712	0.09784839628336882
1.4000026927560294	0.15879072365050606
0.40858196442373057	0.772166309782526
0.7614905544532177	2.846190679071745
0.5984152096923514	0.47192136157592357
1.336705953973336	0.3582362508921949
2.6320537575973515	0.5176671393901918
0.8697603954145576	0.2919857517100685
0.3711709634074594	0.9079945155503977
0.3291160980388936	0.7431094391878621
0.6977058736799909	0.3541176284581274
1.6095462376697474	0.08847331671251275
0.3930913665929422	2.522879136379231
2.6366557155140686	0.1359540858977849
0.04023129916928869	2.1585234078219475
3.787280899635661	0.007234703976074992
1.0436765854195986	0.21427750350239247
0.7130401945123503	0.3451418520479475
0.23629934906848493	0.9922142863613148
1.2830921632455867	0.39961664396359464
0.03733829679053978	2.265182471971471
0.4330891031006527	1.1924744146477202
2.2373858701857126	0.24078345426968967
1.2425290417229833	0.5769693552706522
0.8887223741129522	0.5835723008320489
0.01287390880135393	2.9884898354896894
1.0672143746765295	0.19303528097199227
0.6795204567530736	1.7359316542022767
0.09730392567177559	2.1839313928382347
0.6437109554545245	0.3896598976913636
0.05671735016389183	1.9701026510912836
2.701389901652721	0.03740885708451948
0.7014649248500094	0.43290387353939375
4.679505231992446	0.2146622721835107
1.6818940883102174	0.1850892035017149
1.808860630783441	1.0169354822218437
1.7370155286855766	1.3115415695611887
0.7081618909279713	0.7657678762455568
1.5805248178551163	0.09256536335499511
0.8610311352512079	0.6102654420354946
0.5222720380491835	0.7272125562892229
0.7776999326937849	0.3127007975554837
1.2017385644770033	0.1579342877777708
1.1809897328919987	0.17482054718242576
0.2590813813946776	1.6116740486481838
0.04070131017810751	3.0940056181536835
0.9217155719727664	0.49613943228885843
0.2543617591802503	1.0597148746787766
0.599730919688147	0.7318906086950229
0.19708126809280488	1.053551148581645
1.2223405128718534	0.2143389526751502
1.5193781184894608	0.1169865435610769
2.575713327077078	0.6011167300706538
0.0942311431295618	1.5478733865687682
0.08318260242954312	1.6417206250049183
1.718446476596931	0.07418310714759244
2.205651127411731	0.03737922794094245
0.43064643788871104	3.3479191951855496
1.3066397941184134	0.13631436874862296
0.028995542132439735	3.270397627884725
0.2077653992089149	1.9961390637258982
1.7598907178036176	0.30265239305458524
0.317542843199085	1.1269425967010003
0.559065542162714	0.7384658247927643
1.4314089996627586	1.8409224906148762
0.5322197808282638	0.4805652821122251
0.32164259956046437	1.7183222533635802
0.4271888664851319	1.4005240546783213
0.6077077225158549	1.6187597037716943
0.20699136101198404	1.280206132810793
0.7530152754773467	0.3407022047179154
2.713127879690076	3.0174929608647267
0.02358114699925659	3.5299808919076243
0.20458244888482147	2.2201228529657966
0.7108940011460103	0.34587441657006124
0.9974915216135181	0.21516449898713796
0.6724559908407792	0.39129221715852364
0.5403661661078816	0.5471357016753344
0.14454786660251254	2.5527041179046814
0.9032254430956177	0.2652904463222616
0.36512927654876476	0.6994349710062744
1.658544030651204	0.0805016464265387
0.7994654472977558	0.29718624843023084
0.13478862006190703	1.3077641968222284
0.5353092030409916	0.6866936220311392
0.13879995995223043	1.3210197239459798
1.216054906126565	1.8528025854380787
6.6789297603838875	0.006901873056410857
0.0009176073193286009	5.38980415112008
0.13979215614522966	2.439195743533942
1.4120913725510116	2.814742920607609
1.0693018964701788	0.2986063305486397
1.4471927181124913	0.4888078344653823
1.70122238509663	0.07564907680901126
1.9709605607437284	0.1480780985325315
0.32807335522394954	1.8003882024012912
1.1608135056648061	1.5154893548585109
0.2701841484540189	2.3553983217514944
2.3541987236901476	0.3423075063582107
0.9789084574712764	1.904276927006873
3.9588015521887354	0.6238121602289677
2.575548831889347	0.02316300847766275
0.0375399854932818	2.2300885567528494
1.6813416067183042	0.0840491758703051
2.572742613969091	0.7856401597145021
3.959900421248998	0.8949392509124205
0.20792992199631408	1.025466323379722
2.3848386501702907	0.8375867269911387
2.0274728769874573	2.355469317793051
2.8935342962541024	0.26308656207144193
0.7591602520829318	0.3705610136435989
1.0492115184677222	0.307470473462735
0.002642694225193178	4.168562130870059
0.1516662989028494	2.1749643284725355
0.7421010929771774	0.6072475554424982
0.8015082756324311	0.29648802062088875
2.308876319468117	0.13564162194772722
0.6103060738430683	0.4510061079794169
0.3152416003070917	0.7833620527554839
0.7312278442993093	3.269758747542839
0.884283608572135	0.4162718602156254
0.5807400638769596	0.43750747629671427
0.5069761725615722	0.6789874538227681
0.5649572396993042	0.4593736487179176
1.0136725088940586	0.7446388868975788
1.4850236472120686	1.8569592986905021
0.7013234492583768	0.3517729500456027
0.3800559416399814	0.6781621227687225
1.3295495570996392	0.28989466635185007
0.023132420122507758	2.5982494170720467
1.1285417159755051	0.4375266089685128
0.37258295856871687	0.9104845485042293
0.4230693392872406	0.7029222143765748
0.5791192363745624	0.5625520172318046
5.998263708433682	0.01415171373479857
0.3263020142819858	0.7679671212831107
0.6853477777452318	0.4407246834453481
0.08216530420006857	2.1154508331065336
0.28282689477896295	0.8288278154089774
4.82256887517045	0.08339445519628295
0.8550288107609196	0.33801198434571106
0.9599346297110805	0.5949569062263883
0.25858095762798555	0.8856557832704207
0.6595252854731718	0.3925717410917655
0.8264885306263461	0.28398540952929735
0.23791909116212337	0.9344825139737855
0.16748838170253486	1.4661793726741086
0.10403911573349961	2.4829010178064572
0.09161832473765351	1.6465740133965323
0.4059295774415034	0.8977135295859485
2.650470209863634	0.7461071046172941
1.2973959958849621	3.5802222676054387
1.7101488965726566	0.2872461083053237
0.5228203432724788	0.516880072618181
0.5159743460282165	0.5354281463129558
0.41031656608807743	2.1102618856908246
0.16567673715294867	1.4554667724494186
1.2738702390664753	0.31580616962722713
0.2686965217295393	0.8821422547561258
0.598102316249848	0.6830928846501249
2.3958920843270244	0.7180254339504407
0.7457883925639041	0.4391320234226829
1.166883601615327	0.48081199823108933
0.7176671898102468	0.38213763032216863
1.2711337007309629	0.2659380969804717
0.005217299957059879	3.6887088520054507
0.5795267437395332	0.44968314129544806
0.9518455193846509	0.285896967054176
0.9856592235607349	1.2891839780540437
1.3213950694158572	0.1312384521660676
2.079759812628963	0.15595161335010382
1.1324808795022854	0.17447879691173326
0.3093507096732686	1.2314537543783144
1.1412856397684963	0.18630951761396855
1.0084835706779656	0.21146080873824916
2.357563287289781	0.10837322241599144
0.6905703964782145	1.6295420179369442
0.6108799983160843	0.41437545521380914
1.9362205956365355	0.07212198464190844
0.33031793153281414	0.7603546262860258
0.9898185543028954	0.763067173658367
3.7308708526669587	0.05071133429339445
0.8076580134457961	0.2979872143658358
0.3174726977414468	0.7603187847329764
2.235168047228979	0.3882231763458652
0.1690457855790409	1.7437966646852856
0.20612345576691526	1.028006658498241
2.0100620977485946	0.052352712832523976
0.19857541486271788	1.048800085686119
0.9820920730859003	0.39343684087750525
1.9638972720763603	0.918194519610435
0.5014944938202169	0.760929928687061
1.054035292840579	0.5102507157009649
0.29244534513011916	3.6757707750185222
3.437083561061779	0.7643562446635267
0.2312558814551872	1.5944560773190515
0.824242464805821	0.3154582713016424
0.5858729974444569	0.6269921671939216
0.39310674297078535	0.7249345967409702
0.1049576025676269	1.5811656606201925
0.9292501375744584	0.4649308818575645
0.5092217881154725	0.5181303638366515
2.6399834365780337	0.02113563671293449
1.8113722727940558	0.06496594431859268
3.1763053730384367	0.33311972979910426
0.07610036436220854	2.3109572518476273
1.3070203536117118	0.3652580942792073
2.6201739750636945	0.021269534826178913
0.9981312201738604	0.4961724194921453
1.674473639623176	0.10951242227168381
0.9766789744572797	0.22778876116838304
0.30079744646291084	2.1403536121098448
0.10953639728323589	1.4480337466406494
2.5239337238311115	0.22645632628461232
0.33417872250177033	0.96757708425892
0.29452862241558025	0.842664039841276
2.1297542912728677	0.20172158550526367
2.0911557096186173	0.30755352836036376
1.4790198992251244	0.10564760264126469
0.8141479844557478	0.3811779472440674
0.4166322351483833	0.6617661750064753
0.9557822043432083	0.44856005083311407
0.344141661883414	0.7136333027852078
1.3826032469679863	1.0082660405038995
0.941772944303867	0.38890960821745724
1.0573870095997477	2.03470375532413
0.1545888752355938	1.2117729503811998
1.1099192011750474	0.18841612168035082
0.3639973990713167	0.8580780472808708
0.3375068794547988	0.7361644389609884
0.04477390659056573	3.36564220411991
0.5034383891764599	0.5942657378802744
0.1270246716787381	2.2434780647626216
3.0907417056835964	0.04281054375345947
0.3440103871158251	0.8473155800495386
0.0316398083056589	4.491757025363022
0.5076142747439137	0.5434137307254088
1.401725011783191	0.5315904578442469
0.3079304612973912	1.5115849136825257
0.6444540165958423	0.414265381002771
1.7338082023458474	1.8998135555538112
0.11620273186009213	3.3413567056581943
0.1361086683653832	1.9433457959375007
0.5316717503544556	1.3941657733031598
0.5960543858025641	0.4330214847760299
2.7240292296683046	1.234409000318022
0.9525124354502703	0.2618803827686924
1.8747767864842804	0.9485459200453922
2.3881652009533325	1.031066131607359
0.021447386972333525	3.1124210359562534
0.1333233801269062	1.3239210056555017
0.5124014332360395	0.5056397490188065
2.3796258701052677	0.30332965602025547
2.0330843260595137	0.06924667920028213
3.221973065044353	0.013190235037196942
2.1466924254725193	1.106744211663712
1.239829711192923	0.4918231453797702
0.017057732057158725	3.5732603410723005
0.8797183844484207	0.2601788589727914
0.8614547749268445	0.3271447106412231
0.2443433419939455	0.9180162751988447
0.8314953862919708	0.5897500869672628
0.4263654025746821	0.6306685330062467
0.41058978632917403	0.7645528535338874
0.45941150215579474	0.705053273824944
1.36462026709156	1.0524388033737284
0.7298088032294665	0.47713507292517543
3.6519748314197846	0.21306248074508233
1.8090789559530924	0.0734750653432321
3.001044189331202	0.01611585946571793
1.9287112788178025	0.057157993228888065
0.388254616301594	0.784032684325729
0.07150498328212773	4.069280435622115
0.008511455862806524	3.3085452612210635
0.09069624364304027	2.969373399771443
1.0780088678457447	0.4393331522387299
3.510193414542234	1.5150884401147406
0.734880916398421	0.3989367697121777
0.3111557650961741	0.772100525041168
0.05625435610393852	3.169123549792757
0.08000016496149819	1.8335320484052426
0.06011521453840111	5.426648650362885
1.2298165028408223	0.1638028283137588
0.10000869747249637	2.5660575264526795
0.35031765293948697	0.7064934104091309
1.3863633095514551	0.11988302800641105
0.43106335930901407	0.8119661845447026
0.6718276321166072	0.3704941804324092
0.42542640984744895	0.7480067883935331
2.7337648035417086	0.022243187254458178
1.5953066853548161	0.20800896908780003
0.43791050682214316	3.156481431830248
0.5250584170582604	0.8844986081166876
0.15756187266735247	1.3032188188019003
2.4634317939370423	1.3071171345170347
0.10382907587596096	2.382712924021041
3.6208189035392335	0.1947682039027078
0.08412501157967354	2.224318032001291
0.9568551494765454	2.215255175050159
0.3588885117147388	0.8743165399213636
0.23505685911761587	0.9467460708621331
0.5371736934935597	0.47532858794028365
1.9327015409882526	1.0595947173119817
2.1757617529747564	0.03905283641274183
5.135770372476861	1.4421786330691844
0.1785427548919179	1.1378938796997562
0.5888897599884999	1.0541440647197995
0.07758510044724656	1.842238805875755
0.8203095648569443	0.3784703697334066
1.196341245934436	0.18432974015985207
1.1122476781051351	0.6787672267837672
1.176173286443382	0.24136783646112264
0.2649461138108015	3.0999300579629554
0.8581131936673855	0.6669577877328327
0.7826016375647811	0.4028698727974236
0.368385965770677	0.7405474527761597
0.07295550231777595	1.7809660363821649
0.5715367788617611	0.47326331047775894
4.1779541290138456	0.059827311635538116
0.05605974673688942	1.9536884421522016
0.6213494006467591	0.6050044358308981
1.724705007664963	0.7191656473452176
0.47095806218187747	0.9132558958607999
0.9441839748183186	0.2675571826286325
0.28280560031605545	0.9760359746676247
0.30003839216152345	2.30380554215703
1.1763196778178724	0.1771278257472644
1.5627197395887906	0.11424815914105407
1.767845834575869	0.10016271157535481
0.11470750511602582	1.8789217194494274
0.09392786182366576	2.1089203818176476
0.3741190121645142	0.6718421656258156
1.0049818478435153	0.3614886208619865


==> data/samples_rayleigh_clayton_theta0.00_snr0.00.dat <==
x	y
0.6147695868841903	0.34554567405849224
0.0679590866430518	1.5845435147315
0.44267454336674295	1.7968053275000568
1.1641057482420945	0.3115856666117182
0.488243344790393	0.21339343346040324
0.6057430014603148	2.6798978060681633
1.5215423778164223	1.668703503967984
0.09783097279695407	1.7767433899746954
0.11970447018150131	0.9300515035914018
2.36979271291622	0.8445179170246425
1.7653646849653508	0.35048338497396486
1.0966573702637545	0.607605041382887
0.0014762237990650214	0.004085193737773105
0.38668557421356087	0.17542800905895375
0.2715430875249769	2.487446654860619
0.307272423067463	3.2882656181699685
0.719445278251646	0.6936500824270768
0.07751304669301634	0.8251461878841069
0.2495213132868582	0.4775989525365394
0.9505211121503003	0.14224439871951458
0.1883137481029243	0.14098982244236793
1.5361946003535618	1.8117302004292222
0.3115749683025417	2.428456939940417
0.9504034691178243	0.11115998240195611
4.082936638437324	0.8423696308302305
1.290358799359398	1.0892573002064616
0.023723932473479602	0.3687403698414863
3.9229603145974736	0.5958029922400099
0.905190165506208	1.9174451120639713
0.3032942622671665	0.2970576409158342
2.329104887625227	0.7150415086686032
0.1769971228090483	0.538158904425983
0.4023148710658129	1.968234531309074
0.3942419998697897	0.28532862326047254
2.0610522960260247	1.0432873322696676
1.5824321952878873	0.015843894707021033
0.38429095793237794	1.6306521346362428
0.528577051459656	0.27718545872405914
1.324250247020082	1.763111215165933
1.0714119262967088	3.1302339751815325
1.125589250211433	0.5848053123519856
0.29812979764813596	0.033876249426166086
0.07596375926842273	1.4115770945879715
0.8289836413873758	1.37215839218751
1.2084356794561923	0.7441365553424851
0.1495472377518048	0.09382607196680816
1.9847759922506418	0.0398179637788134
1.7255970551506346	0.5557140849350678
0.3073153730060403	3.7601193363136542
2.9310908070675965	0.16350482605661085
2.193683501886123	1.7042486073247332
3.0507221439503103	2.0383499661181173
0.9570393142263851	0.18811490429163683
0.9575823878293397	2.7089442085327575
3.0551659079629867	0.7461923837081764
0.1788909724082677	1.895039237328353
0.1759006501066843	2.541859642175096
1.7875711100317837	2.6076087576890585
0.2100359442071296	0.016889945447547832
3.0833179249547813	1.958605167290717
1.9386415780240007	0.4251498878298093
0.23777384432620946	0.024563693407111033
0.07653293767466621	0.6762548455601424
0.25680156897075834	0.1260784691603549
0.21310044001312112	1.4210565617783681
0.18362821749993244	1.5734478160300265
0.16328749155479672	0.5867217035094925
0.5144467730714327	0.08873382985195717
3.2586695648604427	0.40989686628814204
1.0241334688364918	0.38686673162267265
0.6945451836434328	0.8869585665837847
5.447630914085846	0.11689730123165168
0.68912234023369	2.5375774639023114
1.730316946866142	0.18867038905415992
0.6336522880141416	0.35830523131182995
0.03264377887254097	1.5808093626655133
0.8573411687504692	1.3726937301451707
1.7363450525282984	2.1543744932745317
0.8002599453048	1.0257082027066358
0.49136140507970016	0.745454797556568
0.28266576638849983	1.3686575230010365
0.37614751014329356	0.4093102423701738
0.33135982413363424	0.07115783058167165
1.2872236033080826	3.0543162508714663
0.1585596189852934	1.9717135732845095
2.6431528359788934	1.0876545844509218
0.21545686931886246	1.460703836655968
0.5538066805907537	0.2226947307070098
1.8046118499665795	0.7934883142484063
0.6514807772540289	0.6901984421753657
0.310337289871883	0.006733781478426382
0.4314950391993461	0.5277119846304392
2.358669738021936	0.0041793066170338075
1.6368169131639185	1.569173217368995
0.096258658783892	0.6776243152702495
0.6156280986122058	1.263249490266646
0.5464885884651954	0.5604204423114159
0.49036167344522513	0.9689522154640197
0.1818952190361261	1.073838469404919
1.0590509445958518	3.175910744000015
0.11262553286439472	1.0554502789644813
0.5106288216310798	0.31287417323979316
1.796841254795104	0.32995698913131893
0.02478388070588839	3.0753158539552956
0.042618899995147674	0.6793000827619798
2.4404809815147477	2.539961417904027
0.37052714786573665	0.9249783963274607
0.009876783777308513	2.24712434956733
1.3528179543239405	0.2231521249107175
0.45791616007744185	1.4294829482601914
1.065457960581739	1.0122059982318519
0.8727576656705095	0.4218186470322897
0.07320688389710779	0.0696003478099591
1.1029335382021423	0.3944813098367016
0.8147946441590439	0.34992235396310833
0.9194744889721563	0.6198409919689642
0.1455208065528904	0.9703320602730703
0.35788936911484887	0.3854669172916472
2.116887051306285	0.33838041033846866
0.5011854389897306	2.7800295363670853
0.18223045594454187	5.414499219628992
0.21410207675293935	1.068000862178622
0.36897540098016174	0.2759813155981494
3.665800578917247	0.567664631800137
0.38878323130726944	0.36810467180694606
1.0977532747712044	0.5974988473646656
0.9032649105158022	0.7707761186568169
1.6020874405288836	1.9860673221180254
0.050894772717434755	6.318027814712916
1.9859601596988068	0.6126833108747086
0.006974240237844758	0.18950004539002932
0.19625108726660054	0.9006480476224623
1.488627345777258	0.6302118099220465
1.1460620994769766	0.11310801559323436
3.657411532863389	3.4996684740321466
0.5202385684372366	0.6872485431408367
0.4566373572076861	0.7840046263710819
2.2128689694018973	1.5433262638458138
0.8502859173316791	0.07637284691651158
2.325626635521588	0.025450234472270055
1.4264989219107216	0.8685598860717175
0.44671541107098883	1.180316964100039
0.8704679808982783	2.341172315383849
0.06455500925936086	0.09965889114898765
0.8447819900108274	0.4285120878966985
0.7940892113824051	0.25695268101548197
0.8675745040369665	1.0008906288771289
1.0367283621893302	0.6135199636953498
4.142018940925346	1.1080618170298513
0.08383557724273788	1.3380895602125393
0.8066069774437685	1.4154894850389885
0.4338386458672401	3.693068242879398
0.01713433379796553	1.9446434500570133
0.040917166313989985	1.238406492706054
2.117631034772533	2.5907446525815443
0.6929569031404004	0.721544700831723
0.3092679685430101	0.9229470698708726
1.423567106134059	0.2766072413047175
1.4419567030708427	0.089634124419613
0.17113126136969192	0.16731674212844308
0.648655418767721	0.941007319975797
0.49986381039001604	1.6872076554493856
0.7473843304363356	2.000947852786192
0.6321349082217913	2.7935317395266193
1.6718072609761119	2.524812949411119
0.7868489325582104	0.016397883995545436
0.0912114722269859	0.6870899590903226
1.5911126961733861	0.43115684697832185
0.8270093480208648	2.678715118109083
0.349477192525625	0.37476358350026073
1.242083256037861	0.5564593806097836
0.9442721979133839	0.39031516993589593
0.44281005493212733	1.3924359916590205
1.7640340184348957	0.41228717549191596
0.2408757010893491	0.8645188617090301
0.9428796522354115	0.4849152593374632
0.6896219058474561	0.28302245760075295
1.3437122015000555	2.5459886794607223
0.35602684903011617	0.3127629792370587
0.2549622832790593	0.4944003208942523
2.328944336814688	0.08006131450885301
1.2090130169794884	0.31629743286287815
4.1045809781457585	1.2618965770142365
0.9106445694038071	0.010651537275999491
1.8273307662881864	0.5180804261055755
0.4227243616078585	1.4768221040342968
0.7263342343258254	1.4982324131030347
1.2904851224466902	0.703391472670891
0.09584951037830318	0.23383570186221642
2.292358308090007	0.8582739878143629
4.208983318651821	0.13614462309251674
0.03856639028687497	0.8655081327613605
0.21576749546512153	1.1575489677317243
0.14562851039926278	1.620610639395307
0.18386523225935572	3.019574453091096
0.33581986619295306	1.589465133882419
0.19939042419992611	0.21314882136101748
0.5355243660156495	0.16136255511312944
1.2875609373407535	3.5416356483902405
1.0024886975529181	0.6198906938723706
0.1660433254384172	0.2871369936578352
2.1600018220799413	1.7581311195818612
0.4448744859338313	0.02868445633859536
1.1077358978804932	0.3738635268425939
1.5428181553201126	0.6997231683873836
1.4383465260999968	2.2141930153723117
0.377018538645715	0.9673012147417575
0.31223609307288874	0.06527535766655733
0.4870033119483742	0.2492949563675532
1.6311314475760577	2.097882150833636
1.0449515231945568	4.812644519084645
0.143217936310319	1.0310385585000015
0.07765261901381486	0.1754999005979799
0.46007722276785973	2.860602521776103
0.6020239543528312	0.7607455731011749
0.2831654360353918	0.45788296173077714
0.536596678810694	0.6100933405749682
0.8855684756859655	3.1942047698044163
6.151542325564448	0.3646374747812638
0.9580489395926537	0.11538041243105679
0.5656794341122964	4.299920136230673
0.45129914970400986	0.683684564061919
0.052144368425826315	1.248671106071843
2.824777146717616	1.7551648770361847
0.006150155498304693	0.10201590228941933
0.8942557977050786	0.6942859204136203
1.2952666892391584	0.25636938695148387
2.9817689986022597	0.18489056491903255
1.3842943558070415	0.09372998843418749
0.01775164687268945	1.5094490442832538
0.1957545664098059	0.9542151369005499
0.8678748267951738	0.9321712663261544
0.3481596995371784	0.9012714258556581
0.6793758010494769	0.0014508580506295689
1.1183960202923622	0.36997743031571717
2.5483906938387095	0.5574752227312053
1.837015398139733	0.006302925929240775
1.3324455786109133	1.0666246790708886
0.6343518325643686	0.6477114809164961
0.6531383699078079	2.1837629878904026
0.4237736868365732	3.074883560370697
0.18287291324702049	0.03789783628530934
0.16397499834814117	0.22094601330838723
0.9433773959021208	2.075172828721735
3.55916810481719	0.7827564392128771
1.5540005833929804	0.37278545677736924
1.3327997590950966	0.07992847286222994
1.297658080295986	1.7657167212782825
0.9158069337620088	1.1880654936109414
2.2400364537738198	2.7990176862233462
0.015052479416284967	0.20050060145661652
0.7656256960830227	1.3533703730007312
0.14342807743734837	0.2527709155150062
3.1404323735837383	1.6040798402336092
3.78956023736793	2.254134827009683
0.4050357120790085	0.8591907127665239
4.352663546453226	0.778351135493165
0.7638406549836285	1.5561275179806981
0.7834395642344216	0.7033292523763766
0.05129839994007203	0.055356276938881684
1.540708327920176	0.07632541461360612
1.669189695914005	2.04393599853942
0.3583916867959098	1.3334497610198097
0.4261642241200834	0.7415513397387131
0.3454568807307415	0.8102680538397374
1.5222805680577454	2.770516394494383
2.147712841679873	0.460866287983536
0.2394114408442272	0.07147384575468549
1.535517366821042	0.27540659652048805
1.1121680813851922	0.8019521797336451
0.18420605269030826	0.4134383095820527
1.2202328799349904	0.6474957476225083
0.99020536006643	0.2571538257074597
0.48893089132446393	0.03389382677153026
0.7990872650553343	0.2621813731869538
0.1873036414252071	0.0023072595264594835
0.5263290741801909	0.335000707594118
0.41887569491653703	0.7639908791555283
0.27981101088538796	2.2069965962916753
0.6755376348068252	2.612312572197173
0.008650303091516895	0.07695053695642648
0.003674396914523995	0.07442736042227997
0.2966808452772889	1.685014772249847
1.6600660335124418	0.22202034262912962
1.3661487543341226	0.9489262481152732
0.5041819067667119	0.75834085005254
0.15573563027829831	1.5607338062110794
2.037664542024676	1.5387807232870057
1.106039409980631	1.1915612495057546
1.287449210700172	0.20956179487874732
1.5902520049360196	0.40810573617492807
0.019661042503338916	0.2906517348971889
0.3654752859821882	2.0053937237148207
0.2673471707926756	0.111974331447713
1.5691466684994988	0.1787356029786755
0.3543641703564913	0.5296315540065005
1.7845938882824772	3.1764994467070995
0.42897299294489377	0.19245440439955822
2.708713435259772	0.16355814323745235
2.6556489413088467	1.496376774572474
2.375131708391809	0.06373202992073974
0.712103682659189	1.68223661600049
1.5652848600651406	1.15172490490434
4.434088723137454	0.06028121959596867
2.161509783242474	0.3512507646800974
1.5009643343438117	3.0136761467122777
0.38902189991702396	1.7442137763761132
0.19321150448868954	1.4151180241197554
0.46052664538455257	1.9988271047206223
0.35026827652301346	0.8871069365636857
0.7295023225349802	2.1057188109836007
0.09976663032477971	0.5221638944782667
0.07329969415172033	1.736211151659221
1.1178167754903943	0.7637889774443826
2.6490845881652123	1.2196163577439374
0.24594834039836447	1.0079885639984452
0.9398156002164288	0.3803218893436788
6.3859392197310925	0.6390199809064833
0.1788582009209714	2.4692674123361886
2.9756919434155367	1.125897127827785
1.497574123255431	1.3425390664686572
0.6946018113314596	0.938285162366647
0.18799971702733476	2.213001465189022
2.3625293228557167	0.3873223896912175
0.9055604201342135	0.3792670532374062
0.9046057422803909	1.4158308511499247
3.4583399165261506	2.263669312754017
1.112438425978629	0.31457289582056597
0.09296226213270815	0.05454559973252552
0.36652571277613705	0.5177498790688713
0.009579300030254617	0.7656198290341961
0.4133188687246854	0.5475107294344389
0.3807833283647111	0.6889903160540288
2.415995069951226	0.01378657522384824
0.4407416525802488	0.9351870246987966
0.46270488815864746	0.005412279605489588
1.8033386329068655	1.493143628153934
0.3042863875325511	0.14848236513643867
0.9059593448737653	2.3477655290626243
0.21171183420673656	0.24843919828061575
0.09590172746798616	0.03449095339936605
0.7107803968495333	2.7428292445992497
0.7212215315394476	1.1492408387968853
0.2581073124010757	1.4869747376869038
0.4766537319659001	0.7915710048129776
0.7745023262086805	1.2909917305443712
0.03089592613408642	1.073480502594757
1.803175035346501	0.5500671789760218
0.5290807032966072	1.57816897970181
0.7780009541579235	0.7456993409206761
3.4002092153889922	1.8380685775432772
0.19903310178365546	0.39025601948072614
1.146022590686882	0.6167240490072099
0.040543116960320716	0.8777423133238769
2.4601076862144247	0.2613170966895206
0.200311916532113	0.11604444054653273
1.376554285012696	1.263080118232047
0.34501504957026036	0.6374969664547407
0.2492489703836111	0.989556545645241
4.248342021837809	0.2254536116366874
0.27091524149788737	2.1216154011843114
1.5789403716948187	1.2801351686017155
0.33542610956916313	0.029106154317001736
0.17884363809413162	0.2770206487889075
2.8228998478683676	0.4942660197817036
0.22839248889316208	0.7516714410209951
0.793691059787298	2.6933882873401385
1.6484622582217192	0.7337815355940828
2.04050961294071	0.056554147126011034
0.18704503294512023	1.5055563184419358
2.0405704954797184	1.538969738186878
2.166185161002312	1.1392596957683143
1.372923215182681	0.03733621560770765
1.888550928595468	0.3849739846278229
0.645564467213085	0.9638991967750239
1.686151179660733	1.1146146808102508
0.2499502243218844	1.3461136692639828
0.8765862808890044	0.5320453184982403
0.41683120509232585	0.18260043554154415
1.8172298885873368	1.2409373988415737
2.219813051016665	1.6586891962081236
0.3844135776950735	2.4037517349469883
0.42308295097121307	0.7679965374808108
0.19441639670169333	0.644288416150704
0.16058860901232025	1.247234133994118
3.3734970995788833	0.795389366576673
0.39249801423667996	0.43927635475504256
0.20568251792029346	0.15878435791896575
0.99610022405826	1.0031134799611447
1.0458916451297078	0.6689478824798685
0.07707227570809412	0.20598402786909847
1.2360033562144617	1.7904278162861822
0.13937356078876706	0.1131007179290474
1.1761168252856116	0.4078331592768678
0.3466858962530466	0.35558425622009227
0.2683287800129462	0.32698165197112944
0.36018444958068613	0.3429231228889736
0.5636109537543506	1.2493048012031127
1.0843919123324905	3.912834543266385
0.2528429744425029	0.5788961512918589
0.9592923883324723	0.49014398615001925
0.0013598016250032136	0.31914537807944765
0.3566986134235598	1.170544443984879
1.3056063160429696	2.8004033486517454
1.0908283698473782	2.015246005499248
0.062133488101141374	0.5168068821894892
2.8626261117192153	0.3514199350471733
0.26813037792821287	2.404650616708185
0.8002735894137715	0.07450627297455394
0.5153814438072192	1.95151273471011
0.43165638044197274	0.949193674813429
0.07040356160885018	0.8460615843698484
0.2873281719861716	0.17908445702829268
1.0959094701594683	0.735434669773428
3.5030276629921078	0.5078460854413692
2.119138967176789	0.071720859764014
0.06976068375197382	1.4264523878736455
0.9206055860116305	2.611503886229266
1.1627106609177884	1.240576730707865
0.6582004719319454	1.5433200731234853
3.6986417513556438	0.002445188537911401
0.6974701933543231	0.2831775328805091
1.6602973636296507	1.4716897676336382
2.81776519904444	0.9950741977060344
0.8848125417522534	0.7138157266893351
0.04399997036844865	2.2841344170195725
0.7159186503675269	0.2517252541576534
0.9821109231038385	1.0054003501558806
1.7973383587062213	0.725582282987802
0.859101261952966	1.5494788458941287
0.6722403899029316	0.07503137677733851
0.974804915699628	0.01239495918592457
1.6966929005820777	0.32662017526285114
1.207737638317194	2.2823255112695717
3.0887870937673743	0.17664513183631364
2.380631525745348	1.4387808303529777
0.7306656616016725	1.5122487068321067
0.08088129142778006	0.18572178974729947
2.762017404847236	0.6498608267234112
0.20410627547444085	0.6459320019742545
0.7242360754557771	1.7625590836054188
0.34746256329726866	0.2881814415049897
1.2516393948533977	0.5470760148885718
1.7517577895460765	1.5527452113809408
0.0724542627629586	0.3210558143564488
0.7232939604425503	0.18584261460193438
0.06259593804379687	0.592115176179295
0.6773608757545296	0.8579160676244114
0.35700836489120913	0.027665664056823896
1.3049284566122468	0.07538412106634788
0.04388169387446351	0.21304341623289172
0.36079141941474946	1.2198818485059828
0.51945760356385	0.4512981933798477
0.5036500713219718	0.6275542871769755
0.07853832459846004	3.085093011517029
1.0713183366560377	1.240715954546124
1.2561740001816701	0.01778534950873408
0.6476550130138706	0.5436598423912964
0.1261530750978379	0.038279935932436046
1.0863221933997376	2.1993163185950038
0.5715834205030637	0.43260294357858464
1.9583778975413453	0.9886650967603471
3.2894583066792493	0.38601517803177
1.4775525510798346	0.8324535778810995
2.298157859611078	0.15613854097268284
1.6886717880535353	1.0538350533044754
0.7502484335353736	0.22919668777879068
2.637102746123037	0.09077020067256648
0.6326360862756291	0.7517126847117095
1.2733868215070312	0.9219369694419669
1.5892741716504513	1.8861622668577924
1.142405751877502	0.2141209581095609
0.24581424445513014	0.7371146816602939
0.3672558062761109	4.476257171890392
1.4990771179338251	3.1491215472726
0.42935732396827514	3.2266312410947764
6.924813797669292	0.2926084903732382
0.10254181887210763	0.07440663845674413
0.8168376133629154	0.4195634637351344
0.016495429157782363	0.14010597873530017
0.9552328609221974	0.17904477196980015
0.2625401593857938	1.8737642044802625
1.4137569195486706	1.708230899350411
1.0295427598717435	1.610598504514491
0.7922229865631341	0.5226453632993622
0.11423497331138854	1.278540334181831
1.5930514810607381	2.388505573779552
0.5156076050691423	0.5911284415134168
0.5077176463824059	0.6131837911748305
1.9367210351030961	0.8664205915604017
1.856586337824881	0.8715738412156939
3.0160582842154025	1.1673805871034508
1.573036163541918	0.7850085621312525
2.9670237245835143	1.348946268375652
0.002704086750802801	0.2461781563914887
1.1324761666883039	0.7927379667154797
0.6084512310713224	1.5537155964016611
2.774624837029055	1.2326662389527188
0.40679950419027117	1.4214318294083446
1.1289915940631379	0.42646765795795655
0.28927253604964154	0.23002995214715147
0.6143749841373829	0.16817687739370507
0.9967724022412233	0.17425640708489462
2.8186984238971493	2.594050558493055
0.6704957605085865	0.2717186904864279
0.74822709863249	1.4635086450353931
3.0899813897050667	0.14087408086190703
0.08380652671380844	0.372248263630576
0.6559418483067154	1.3479012571395061
0.351049812358562	0.13655689092960568
0.38460916711627624	0.9412651283039983
2.323021892464676	0.7924902988315947
0.6549830329456717	1.4276560509278398
0.95142109602762	0.9906793814980339
0.05339396277071855	0.0654327033221204
0.4845578495951627	0.19919611456642813
0.32621749094739105	3.003612946283206
0.32065755874996954	0.20341460361992625
0.35509235217925483	0.1386106106507787
2.6564480389805873	0.9539651729275436
0.08200814411532414	2.2412332272776103
0.2397239574695355	3.899824920066894
0.7022400448543156	0.13719740125656682
1.2413530451462704	2.1767840250465214
0.9336724380614788	0.23678455028155726
0.5226406552197349	8.691726325174804
0.03467180163416247	0.43763404702306774
1.0701756817010541	0.10912750613935208
0.685892324087851	0.9988702871577329
0.17214471990889244	0.37847061512153807
0.2965120496575746	0.17880227973226606
1.1974754220127402	1.0690405852294622
0.7108645889459531	0.2535074524461657
0.4358316040282751	0.07887614659253178
0.157980314487235	0.518947820955148
0.5572186734833803	1.3264438292260612
1.2462095232797323	0.42696633901286707
0.09506192597583826	0.7714612531374511
0.30452603558098423	0.7653128648311381
0.6596851467159187	1.2574705786099256
0.42251614002073934	0.7178464760324375
0.7763480414679556	0.30360525985055253
0.7926429194435094	0.607309710947983
0.2038345764611416	4.142213661695095
0.006749495922408921	0.49674959782217637
0.46510939727283573	0.18110800795411405
0.7525118498667329	1.0254487817570956
1.3749006881753316	0.4579627644679738
1.2903162567348998	0.02912403912379701
3.782812510973718	0.11776259293612415
1.1560099829022175	0.5330001064600554
0.34808731531817283	0.5112375324961951
0.22523114595530835	2.502518394721614
1.1027520829755566	0.7449806313375577
0.15627639022266787	0.6120193905512311
0.5864745825643243	0.9165002344311518
2.010919537873827	0.7934877245337268
0.10858473239797048	3.0978625182029536
0.48839179200987887	0.32605518058619665
0.10984002979629509	1.1810007465153276
0.7145275895398532	0.020226785680681248
0.17684704613019048	1.3600235997262053
0.6544201884609827	1.4476006960242476
2.0404234221277417	0.9774609973926006
1.1089622918993032	0.026613760201077672
1.9781068335587038	0.5392762920491768
1.058428150404195	0.3252067261980451
0.7641799283397949	0.18397753265906197
0.5028699908924196	1.0976086748054548
0.2077910423241064	1.7901376750911153
1.5071807230335477	0.9066134295176597
0.3055364206808181	2.0874033234938447
1.227206133964325	0.45914922784567114
0.21262161252256562	0.1793942919194811
0.0729491194363017	1.108802407266444
0.6224690150500377	0.8911011185651764
0.06532135612516536	0.38482676736497806
1.9282155008534472	2.0135146242509445
3.0949471646505913	0.8941319190036434
0.48199899429552556	0.2087062101787229
0.06854021345101802	0.12820797939740275
0.1065107580545664	1.7513450354496307
0.8978404578558786	5.655147559518434
0.5000922900837681	0.3566192242391312
0.27582838663681813	0.09140793652698627
0.46762835171427003	0.025475717391817268
0.038767940559554744	1.3198700499482325
0.4164819150269635	0.5964297478823242
0.35512854395800986	1.3899048530964886
0.08710487082839498	1.243549478161975
1.6160180158200448	0.2937539989402937
0.801442616538611	0.6954322007398706
0.3605173833227504	0.34028241431009654
2.6842166731953716	0.9397507152478934
0.4045820874053776	1.4842295991170913
2.3229667199550876	2.9641792793560953
0.2040129307386581	1.7343786374934644
0.47012134701124897	0.3944541965412294
0.7938076526093807	0.09490460696429337
2.2498171410226155	1.3859375255672584
0.15928626621000608	0.6880683823347354
0.9244362474987771	3.349449413611709
0.09931759807650034	2.0360415083781156
1.5759087246844037	0.6255096856329444
0.5157245544387772	0.5831870087134742
3.3465304652507823	2.882592907959808
0.02276256847534587	1.7276723162466503
0.7183544987548439	0.7998817839136486
1.1598068648959925	1.4651146169962308
0.780574347167348	0.3401556263474304
2.1951723458371117	0.047237235696942534
0.6846526253661126	0.29539894028928126
0.057849213707844675	1.1820832905995933
1.6601027492737657	0.47773383327792085
1.6572131760256081	0.940408881738959
0.5073980570668358	0.3532178437779938
1.9383747071931632	0.21383690561372143
2.0588790592892314	3.779117785778713
0.1343724957262112	1.767332195738709
0.2283273289552793	0.1045923465246117
1.5285286014177757	0.7964165628103187
1.0600874955455692	1.1854102318340571
0.38871631300643394	0.7573534737065497
2.06705419171727	0.07827271824135563
1.737733040179984	2.903494846729959
0.13060396768200175	0.6837588743048661
3.505277929202012	0.8281403132165134
0.8858184968556964	0.17602770693144495
0.7181300263308708	0.824067320913132
4.873640937005645	0.9814827280331488
0.33273385839502306	0.3727364646557617
1.7260778947728057	1.272037400608666
4.0302178596995315	0.03492072621478299
0.04581098206990104	0.9811565164279672
0.23063948000272771	0.8645745781837223
0.012051055784676032	3.2690419520825285
0.3359081208255713	1.6772506126512738
0.5729473102752571	0.12125330992906258
0.2529714293569947	0.34071063893546466
0.5063469671834958	0.8066823105294145
1.1570833933360332	3.5128647245983213
1.5578874001994654	0.01790496967394683
2.8533723696787017	1.0371261595247543
0.6248878081848523	0.22329368949223657
1.1926992563660772	0.5114957178609864
0.3784472214586857	0.03203715288232588
0.2669756949042116	1.9554715590956948
2.3217576071595847	0.04675508760955165
0.5702838414403623	0.4057956361684363
1.055734253041753	0.6913197336954692
1.5303689038072563	0.5956780889123543
3.32828506525178	0.49337404217006814
2.365234193814867	1.5694236261813694
0.20809003108502538	2.675836049240242
1.2168336282338137	3.4264559298375974
1.3042907874375305	0.16238405305462272
0.4433671013536115	2.5793381897377454
1.6492533147890058	2.8612409578461384
0.23183212040829154	0.5798993765706733
1.9526539175738344	0.8711202843221325
2.1080882119221713	0.6969865299893819
0.5244683355242888	0.3611502178398259
0.3788657998533689	2.495994897599169
0.9162552695603723	1.4426626374727272
2.924402602881033	1.8371485253970912
0.35987101972052493	0.44577457363861844
0.7398812655014514	0.3008301798122644
5.480723690979146	0.3524203055766974
0.09322483550587954	0.6112325046492186
0.8278679857369091	0.7141220685159296
1.506148352332889	0.562783584240672
1.486974501694202	0.3676791191948079
0.09343351471141988	2.044341110586204
2.865916500581526	0.9825683028287011
1.2594154367975916	0.8343314935415819
0.6256404202318351	0.09585304401097543
1.7642170521002258	0.12735513100755977
1.2410643349964425	0.47212558944873345
0.14046894136633367	0.786929466400038
0.6517849417722612	1.8309137691807371
1.6872494637103337	2.624113903603944
0.05500807835506375	0.3444665982988597
0.9272903659461199	1.2628319886762553
3.2896297137762467	1.0473688378263042
0.5066472047989579	1.70954656585367
1.1664776125782816	0.519299147512373
1.355746693194714	0.5661315596147697
0.20005665696637276	0.7899577390131209
0.745524366041703	0.3509676061081439
1.1648950319117408	0.207498308142073
0.3763357680649825	2.0038731205439646
0.6211362638356809	0.9794069304056363
1.0022758221744377	4.715487867937
1.3465571278835287	2.6336395147636407
0.41840326532334354	0.665306596218446
1.1140531258397104	1.0520859897360664
0.0975317256911261	0.39711794426680147
0.13163067108758011	1.3462254079479357
0.40659606612512	1.2389357228599518
0.2136740406209922	1.1798776066976406
0.49032221051563846	0.2846354916051946
0.18224630527924476	1.2740800696428136
1.5226063836227206	0.07225873006453445
0.46711508552026093	0.5392306123499054
2.536479397048775	1.6596118791344727
0.80052685502313	0.8036343875575267
0.4246048826816602	1.1217237887885851
0.8228062479144628	0.9689705974673604
0.09678525633574761	0.09349570995779034
0.277179267860142	0.16226635244161053
1.4389422441876032	0.7533535503972287
0.04437436133319365	0.1677983929077698
0.27788423702725795	0.60708030015795
1.0276789409623375	1.4861686749896115
1.922944636073453	0.1817997230153429
5.912549320371375	0.6605915929950056
0.401626558986913	0.11598207052357568
0.25584721752200057	0.8828186857809492
0.6793936898324243	0.44655026311257917
0.3269737776300559	2.008048662047959
1.1440721913720104	0.8349537478838763
1.509521788784688	0.053603681133821676
2.413132772514274	0.8229930861300259
1.2784773305003605	0.023195139455155965
3.8183926433950406	0.9493166508649922
0.32511548943664964	0.7355642075875425
0.10631583163146739	1.099138866933085
0.023756817949659444	0.8278807591286781
0.14137188083312896	0.5331360942504695
0.1950285142354758	0.2568939243825488
0.14851708622316218	0.2122228026723565
0.09764647935302369	0.342464443797543
3.169437979966632	1.4619631690564994
0.15109827554375702	0.049254941396554806
1.498876258077978	0.1837281492624321
2.8703100824488788	0.6878845673433892
2.6663463922055888	0.02926746518219017
0.5670538247171307	1.3280575207322616
1.985831839099444	0.12094823728918762
3.196006282913653	1.1662534898620212
0.9671311730623721	1.9253649317748511
1.9820535184482448	5.88726940384774
1.6965230704504508	0.12521916260342406
3.265215035403241	2.2539400943820285
0.1404211177654053	1.6341150563253424
0.5113064666679625	0.14058832043267316
0.18364229878572813	1.4594510417330882
2.536905056276772	1.0858231577454167
0.13699360189044105	0.3516261409092246
0.05289218077139459	1.9838849892190018
0.10740766861260198	1.9090376950826302
0.17483616897010035	1.2111648864512468
0.1760226884130381	1.8008792748232942
0.9862857459528921	0.016021739985181617
0.9109149379291246	1.4786523448774318
1.1905097091163446	0.957300875156151
1.5450531334290016	3.1753841637882365
0.4865911846612319	3.6122443178346617
0.29357113859910267	0.8005377026455385
0.22323437396198126	0.1288881568984126
0.9367603411966997	0.6535333753877717
2.1158549252223757	0.5217611387388159
0.28320235396999777	0.3247193433961679
1.4517600752656115	0.12385582135336831
0.6876378066780472	0.26610807118928115
1.2044615017674232	0.1403007534957404
0.18706093121927836	1.8887065901246978
0.06688341294323932	1.304669419873514
0.6631387399296127	0.7088905265955039
1.8938250059423736	0.16459248677763455
0.17181859159350898	0.3169178716289176
0.9470539293253055	0.16416850999691018
1.6554067292341186	0.9149247413741143
1.0046409037859532	0.16905589586476624
0.5608357273353071	0.7432873382704132
0.7327633601512671	3.4638883406627228
0.07975069437841839	0.8200660478399139
1.234538675018848	2.8660095384561117
0.13824424650059247	0.17074095508607567
0.23820434902894855	1.0898147171666939
0.7056368434189523	0.8712306032040995
2.566460873633843	0.5385926283060555
0.38904492831649	0.9413497501322808
0.6427302168305047	0.003453342410343397
0.8817184603519342	0.24817505103883594
0.07787138531665613	1.558530681048592
0.08742804878619927	1.2388947608150707
1.0138462174233138	0.6004595188008974
0.40751872060410854	3.6263406418145094
0.18607969252261508	1.5387650860857016
0.8008607215477136	0.7298198445114155
0.26579636550604313	1.8807850149802046
4.212396768527929	0.19659786610020585
0.08907263640259759	1.1608483123902922
0.17296974183147412	0.6857440542122183
0.9533428190680414	0.4765257303810535
1.2695137091020166	0.6380129301390678
0.15929564613862413	0.7372511532243502
0.49709642788852865	0.14922307453342776
0.006568472183204869	0.8890737592238196
3.028828024844244	2.2044185991067726
2.475106865665255	0.3866465903825537
0.6097398455056184	3.161478222589237
0.14647496297660903	0.10958541148213369
2.846492283779131	0.9537751470401269
0.2601110862296708	1.3391598701153702
3.8107626051063708	0.7481042154749588
0.46566983599818557	0.785038042067323
0.8914303117497978	0.4208814549608884
2.6213243472553858	0.8380680900525197
1.3887119492590734	2.155924134201506
1.2037575157317943	1.8114815149848653
1.0840812046509603	0.808079347901243
0.48572892811828217	0.3751137684561483
1.8517909473656726	0.4268584628559353
0.9652118299137811	0.37304133383812305
0.2975991198970929	1.2840541128383678
1.9230428849725014	0.887169960289274
0.4228624904084123	1.4537023847422628
0.49676517828375577	0.353109826698179
1.9500500059413164	1.0383530903622813
0.05023806527707087	0.6144224642356013
0.38888419841012556	0.4070910511087947
0.5078455528233659	0.7743440175526628
3.1100542040326307	1.8522571691305179
0.34396164636008025	0.47950704149128665
0.5891364891444903	1.7927433423246149
0.3872371193929008	0.385697491777877
0.521281496622757	2.234479147636151
2.0258253254477583	1.4785010458242986
0.7941722610239641	0.3068049900697861
2.2294961177621873	3.748551282057977
0.5936267180936646	0.21170348183818552
0.5178648712334883	1.7519898321859935
0.14129380595747543	0.12134539014277633
1.3533910511120892	0.5887813895132707
0.22894641659816858	0.12480961569168601
0.5366495175762699	1.9052320871429669
0.02891954338557151	0.6998940172563989
3.8083741141996725	1.8594381779859939
0.08956909200785598	1.2180532319764306
0.3911282057538688	1.2705463778259452
1.4990244861303352	0.7693245567118919
1.080313265293411	0.5626491956803943
0.7784637799816692	0.5789924530860096
0.28335479569776534	0.3720216520543093
1.2540481234307226	3.3303090723729105
0.07622322734854885	0.8224545244214482
0.648394194850493	1.3905653570276777
2.398434635405196	0.11720452314271111
0.03753549139231799	0.4616204162542448
0.39073719794738293	0.5864123272433885
0.8357463832541511	0.2338009863520963
1.1841527929063358	0.5841669144877126
0.18324888335985828	0.40136184272352715
1.5627230638556282	0.7132441860193085
0.21206114400260154	1.824772176889311
3.3871942916757596	0.37117545309503996
1.9150616586677711	0.35350607654834726
0.8367863412296809	2.009622710704468
1.806950408222396	0.09831568292908624
0.5929407368433594	2.636902465462726
0.5181370564084824	0.09961623392609842
0.9183458398566029	0.3955040518193133
1.5930713172510982	0.16357284674746203
2.3062465236959917	0.7603949234463716
1.8397870145474013	0.49712505044868416
0.43839466469963	0.050855772746512956
6.815137586056021	2.90625699296909
0.5277487201703497	0.2924468303710826
0.6984732843892535	1.152690727771001
2.5312032638565887	0.41298895077240405
0.8046106733699336	3.0659262749612948
0.05830230172750485	0.8218570952867145
1.9126799522602838	2.0274444362481705
0.35896189579676124	0.573196354611337
0.8013663796250419	0.21232829452942578
0.23235760227537577	0.3879832871632404
0.1963025298448792	0.12025571086446545
0.48518325514472355	1.5260335546519963
1.3518623979535918	0.3709722114166242
2.9450839156506863	0.05672789083658
0.5785263193715442	0.006777155319244556
0.6808271784599875	0.16956613827764128
0.30377238601270357	1.1223686274047473
0.2921941057777437	0.3279444927889582
2.0130547019541627	2.3058645771126254
0.65730318708866	0.06954056718846265
0.30876012929339763	0.2386002609150389
0.2523533797633977	2.1982811966722706
0.08912809419868845	0.44218767177085666
1.5976732164745988	0.017820883482281877
1.1925913420472118	0.09984510247623729
1.2244630905494482	0.001960463540140639
0.10707831079825418	0.6544431921446908
0.007268838827076357	2.9083256917762332
0.06860111068722603	0.021325172791686584
0.398843526385959	0.3155740868430157
0.5600404909970436	1.5753226566201128
0.5269913077956622	1.657664860558605
0.423391911658408	1.2945463961424597
1.3181531056925897	1.7307820097122766
0.9315024771147247	1.4275533974770933
0.44065765288913417	0.12955113119147224
2.0374693944732343	2.001539349233741
1.6963043006618144	0.24064927541770215
0.7733250382591716	0.10087211026026266
0.6799009245996541	2.029812397328781
0.872187323872788	0.4945658499809111
0.20116692046080467	1.0603206911098217
0.21962584606125732	0.05622565637001591
3.088557295130376	0.38516175168492117
0.20417683848231016	1.2888653947233866
0.03653783159645646	0.051312203839272874
0.8103483139238463	5.576552845554619
0.11744817718609613	1.2780119367431262
0.04360179788783345	1.2113395257772792
0.6460131469163763	0.3131194599799361
0.5686704925990044	0.27674659933594903
0.46884285724841007	0.6325631283136499
1.4927868171253995	2.0642662523686597
0.17631770428001733	0.2008627591818209
1.882901416333452	0.513063529126763
0.4400968140891899	0.3582502762539225
0.2457358510378661	1.1616245195212282
1.3948615104319413	0.03577602253338085
0.11647982792637203	1.0054240500139433
2.675460438286676	0.0996582883081041
0.06860927405881559	1.6871706409837186
0.7197958568286817	1.7218545038003514
0.063458534304269	0.5328097361317907
2.0292984595900014	0.27159729163181956
1.0534722895925464	0.06409880779293153
2.4570879914022656	0.8922173849732088
1.2296559916025933	1.8726583282939184
1.0110201786480948	0.5354564142416316
1.2971121748456491	1.3118503809732887
0.9425887060448793	1.3534229489558716
0.7318703188970461	0.36496905192669293
1.0860458902212253	1.1149916396546453
0.07635548271950479	1.5937865881946751
0.3293200661609335	0.28109731164286905
0.3630621078957716	0.3611915892291065
1.3330172324713134	0.5393000499518523
0.02848514287834496	0.8930288549245903
2.4209386731195273	0.7842150557932565
1.954986825006101	0.10356159224929258
0.38283444448468323	1.2838126841143944
1.4872642817720185	0.518150136036472
2.0679062726735755	2.372373702730908
0.5951462098626763	1.9514772189815393
0.19419891901247727	0.29218143776196853
2.4638297343268585	0.776445856468256
1.8832938823816543	0.2636740709485874
5.9738548600502694	0.4799765930941202
0.7621506437496648	0.7022723800249528
0.1747165596821206	1.1777600496503162
0.6665899280293712	0.09573771603697138
0.3080700007820021	2.8721614764311036
3.1788165863923545	0.3211063873915115
0.027889446403915805	1.3759908076538205
0.6549750643960561	0.38867959261756413
0.7892595234550619	0.09566863085325296
0.18437008730036555	1.2513966395770653
1.6114632489062348	0.8912938518136635
0.1246412452206213	0.0968378880992938
3.5000559688381463	0.30339634979735636
0.2983979533117108	1.3876679741780231
0.07189689170859351	0.22674435857842823
0.02160840595731267	0.01087179925707885
1.2440342350109381	0.47895354268270923
2.0055639361507693	1.7802026678041152
1.8092851471590117	0.10459823071157223
1.5945164588178604	0.4029624341844103
0.048531981208135296	0.24210937519180692
0.23073958111563994	0.7569899704030558
0.334757418299319	0.35301236533003183
0.003769058100102639	2.865185832163254
0.001233175106335947	2.9454199333995588
0.45306275737531176	0.8679443853829762
0.34917914280722095	0.29502447011771066
0.10306662101329973	1.8827716086926352
0.8226246112229857	0.11216446871367143
1.8686619063231054	3.7827027014342645
0.799066845778816	0.7380334672509284
1.5330095046680812	0.9315708400756944
1.7733200827319464	2.985780657782116
1.0735199468295187	1.9521771393488214
0.8628491883837739	2.306514174321872
1.2794470202486106	2.258839332637445
1.3763163183852747	1.5903867986264066
0.8352398477507863	0.0020476193853230114
0.454492604829996	0.5206285809299732
0.3352412632375269	0.021618208967223197
0.010296297087283574	0.056657347378122475
0.634629510791448	0.25700504291994436
0.32619089196247186	4.171999888283308
1.6738087542140925	0.15052867000028047
0.6153819772201675	1.2920539169215044
0.8258803249667112	0.23376047146649373
0.11728486720264963	0.4116584127894339
0.253156016750439	0.624896769397953
0.2922035615816285	0.5858754139219692
4.06136721239823	1.0710498443412
1.506806689398908	0.1777339633361716
0.9347752411708015	0.029724411193719796
2.712622394241736	0.6118147459750557
2.3921391688349916	2.3504446059071524
0.07381084425675621	0.33690552519122124
1.2131431642356736	1.5750805202577687
0.09949522849180743	2.757613819319476
3.8629741314951986	0.2199006237101239
0.5322915527857776	0.403833674501673
2.486240139981828	0.3710633182617292
0.15523901834699205	1.931606195950835
1.939217411391367	0.3239542182109329
0.7664895530824596	3.0677051976565894
0.6668906908278303	0.35239344496662117
2.599421375343569	1.0024729233756522
0.7498058359136031	0.645349332200405
0.5893715314713692	1.9899948459229908
0.9596431576082375	0.03828727604474325
0.2538755389201819	0.353625337076871
0.2693709353356966	0.29586456399904837
1.1400295241374085	0.07474525934914539
0.03088172089080908	0.13488721928760844
1.4757422098116624	1.9803702725943393
2.718469073366951	0.704212118598999
0.7784638344381395	0.8820738168450768
1.2004436310817899	0.7289815753163641
0.8604048561860689	0.0388439509857192
3.611609566391735	1.967699065116722
1.3528956338953657	1.4381098195413105
0.9079533761336507	0.793954051657522
0.6448279583302235	0.28772956133336913
1.6208531373931332	0.14487500159574732
0.12831439296566424	0.8021094161626268
0.004714759943469077	1.8968790601730157
0.8159609578847279	0.7690738370168101
0.21397523711439367	0.0962787580911214
3.144879403828799	0.04840062603696825
1.2587010830604142	1.2143219314950815
2.2910437574864795	2.358419628964924
0.2940079951063955	1.2923456016456842
1.8197829348592829	0.16146855615094033
0.08541590105461891	0.6218911843755138
0.17618819207736813	0.1403835130674429
0.4836651387082747	0.07922309152508142
0.5154184139807187	0.9074079931886605
1.1249759776740933	1.9676938183688573
0.5393657545840755	0.1730249175626992
0.3159476260211798	1.183082365680516
0.4143651629473633	2.81554616642556
2.7087421903576807	0.0638533208349527
1.0516643776438133	0.21940900799531815
0.127045482781633	1.3353584876354072
0.3019212720264604	0.034439697590613466
0.13880442381589944	0.48142266197987327
1.3950554969375748	2.4993474266848423
1.1164587908761463	0.9925024456501171
1.9045370473226337	0.8657764808129823
0.6369477290093526	0.1365376627473612
0.3474940017166034	2.6238339098829906
0.4442591817805077	1.9793648390787715
1.1425619216178675	2.1561871920433853
1.86890773940787	0.5783431513565901
0.7817477746548808	0.8849691678884142
0.773375077531624	2.347984900505757
1.9411296174012196	0.026942684700148288
0.3200032160621245	0.6252896002081662
0.17056191306522125	3.4700598206454463
1.6778034160144442	0.02741206462532573
0.19962023595676387	0.41122590693543193
0.5143629142609832	1.3123183548209676
0.9545691561859929	0.6099723814794314
0.004123527222314445	0.6404895334905732
0.32930436361878096	0.9108226743793754
0.0796481143339266	3.4061582864107502
1.8341278771012375	0.1614134750090225
0.21532936574027053	0.2526272208887417
1.3828382251709788	0.1787250768820576
1.2312747189222322	1.9850978193862183
1.2614476023872172	0.13519910608439895
0.808373331793621	1.0808664617046484
0.2011654777635732	1.4065915019225879
6.19230331985938	0.6451575904756995
0.01624610308203818	1.391682035002665
0.16897105325054804	0.5648987549612102
0.7617194419804596	0.08625270576490558
1.4553870549014967	0.7021621559841215
1.4167231156950073	0.10447413578223068
0.5152214456915816	0.01743393656234647
0.49472951594356745	1.0500367981378682
0.32396862155269723	1.6932473002021964
0.05543501774030329	1.689119381052243
1.3167664688648133	0.861069669768667
0.15627158271258174	0.36623965406913117
0.13051853230573043	0.5646745419546356
1.0588748039689178	1.0828920080278366
0.6623160900477225	0.5857903513414922
0.9838561603797954	3.8818802737835694
4.24224742920455	0.5362237521039492
1.6953816989670416	0.18128589646738852
0.24603929613713632	0.5930039324823563
0.8739141236265764	1.4946459265209713
0.08876960664776433	0.32598528312877356
0.041881962170149174	2.3574321053524514
1.2078342182280761	0.639230373204289
0.06382946339624727	0.6420180685342356
0.5784246641175826	1.0130709494936627
0.23453726499404998	0.18122431679992274
0.26626452823186314	1.5834381057378235
0.8840859881763692	2.367750511855492
0.45255340285189255	2.411030394868559
2.194316981262742	1.0469613217471556
1.2589000157725623	1.0592345175282427
0.441859769220207	1.1199150017121373
0.21653826165684775	0.6345751788385928
0.775733655688899	0.11561065007126257
2.2889651440257714	0.4673586339199796
0.9315923827700077	0.5762079040629572
0.25105328230175	0.40073160898043453
0.3308131000544729	1.0891262796023728
0.15870971048016524	2.077362629532489
1.1731229619533938	1.1076104080250244
0.31489809668562896	0.4240919641625805
2.657515665719838	0.5046507304738821
0.7588487391551899	0.7317368242068426
1.478969381653303	1.3340372128309987
0.4028408036606071	0.21018145627122584
1.7783412292624652	0.20946054528599503
0.00954186952646564	2.357154948781226
4.964837591858636	1.3789176009894362
0.44065055344790066	2.784048244058977
3.17421026286348	0.7021702832165321
4.324509918256325	1.214611995974125
0.8956431707778448	1.564918055062415
2.0451555125199206	0.12018980302150323
0.8244434148849753	0.91771373788672
1.6317681870583254	3.0979962587153964
0.6212927211479446	1.5395292677133006
2.3338966546889126	0.10490115637725188
0.8616393947714774	1.8609207900481863
1.6662468372167947	1.8036263904045782
0.17177020478133204	0.4075026182361138
0.34075243567257707	0.07726824198393083
1.699646010770155	0.08882790190959036
0.4556208804260912	0.9651791446789802
0.2982312616864973	0.7308876617158696
0.4034768359636534	0.02161493671758895
1.590790388216742	0.76175986265049
0.005208090030854422	0.03033372903304886
0.1022603057916422	0.5375565298151517
0.7576826522943977	0.009020280652274669
0.026193500793731977	0.20022740458919455
0.27477605753558265	0.629496117226444
0.8317477602327494	0.9129088941645472
0.0790788897489882	0.9388166225645157
0.7459935674900261	0.637079312121395
0.8066303218236134	1.2335482240695952
0.24855922194295313	0.03936393096300706
0.23466842567279694	2.0132274038580618
0.3256288625608904	0.05976256994840834
1.561493447080467	4.260030396619503
0.01226239100864369	0.6117815719163207
0.0014433647255545497	0.07150686839778961
0.4499744465805405	0.04438618342544812
3.0673217117070233	3.6798513007214733
0.3808440983152732	0.8567431762671397
0.36952016169946617	0.10063331448029453
2.1806310496835635	0.11230683221236608
0.28495489657828194	0.12100791612408618
2.2638364828107824	1.0534385785975324
0.5200235578336554	1.0384885801318928
0.7846131333651774	1.40929638209248
0.04919631643120671	2.7512079579301134
0.09224165458242714	0.10227543975160021
1.1412381486331824	0.04832922308980165
1.145513109295477	0.00184005431512497
1.4027546648826945	1.0541385426548067
1.2567647951977934	1.7685223800803995
1.6485175966028915	0.5170448377772113
0.6502407576002539	0.5247748151724423
0.09622702046027795	1.4559918551702447
0.3478507446547066	0.4256104861713385
0.2375566683877837	2.3932881675464692
0.21167212095677732	0.3203810595448507
2.0157021574207543	2.414033644944957
1.3147183446278174	0.0019634755688205897
0.5830864444516504	1.3294581430757197
0.20897065469791498	0.09679871233400582
1.2083864130412514	0.7551307817141548
0.4400835792655319	3.5943966208275944
0.5396883604902987	0.8922808523224959
0.2891536051199153	3.2699518301182717
1.9057075999548552	0.18602056260665312
0.043832486617037404	0.5104413397812388
0.15018406787139144	0.14172094276438982
0.37241563571370856	0.2571434809459305
2.8186174490518026	1.2950221924817178
0.491999092588518	0.4665411632341728
0.2415008758940415	0.6101044913909217
0.4633880470272955	0.6142738107674963
0.25181160352056176	3.6375960819332627
0.15548344446862353	0.050537133895829325
0.6653941356882098	0.3412685461688476
0.24455212160873901	0.5375669212298684
1.3028107943659195	2.3481403101456677
0.8458500110905306	0.002753021245462
1.3542219720612676	3.353207544226421
2.899109930801443	0.9538069150660422
2.4484166504236224	0.19223031521227163
0.6290612991558797	1.007816604994231
2.924556520225506	1.0603830956969464
0.9879869618442594	0.49501795389814185
0.3441976432981899	0.48914570697663734
0.0830684415885638	1.2804569675153883
1.0511364953422095	0.5242614519925418
0.0713920025903457	1.3715668907733083
0.3988145699274064	0.9957320926800778
0.4644481324030253	0.6615525735940684
1.8720819906680257	0.5123543329061955
0.15803035546533611	0.32575833151380945
1.0913513221879791	0.7688587710270917
1.0208192918041972	0.4935308474076951
0.21145633410124137	1.6219278702029702
2.2625868389451766	0.3507956750580955
0.42026034363248654	1.0941720472563707
0.8585936764281291	2.4414165225857087
0.5846653999402074	0.4781642469071399
0.4153615305923142	0.2502994054902451
0.8376533515862615	1.1128752097713348
0.22161066988585426	0.32596559260948066
0.9319856973876209	1.4643410054540416
1.4034112439232422	0.9669520422774481
0.3925326906072617	2.0652595299262475
0.43061052765122315	0.010970331614853966
0.02489592683846164	0.020530926476561236
0.21909962356952772	0.15157871286384372
0.2538533694588059	0.5081891677769194
0.24648369918843677	1.956451972397952
1.6722123721294453	2.1141665275774586
0.6752548748833932	0.6277925408579454
0.023196968177732882	7.140772816450085
0.11096097880528645	0.41488836395304746
0.11855496675961619	0.7170919053145731
0.8693181360859261	2.0588153975075474
1.6674942150530467	0.5756207490009444
0.3237141604811678	4.342809491133692
0.4239942923823456	0.41585228415730496
0.07670925189310351	0.7566479545436376
0.35789102865996825	1.3817617785957392
0.08379842478443204	0.07530894070927865
0.8285337047817122	0.7095235196139039
0.3201902933893608	0.4752993259980122
0.009613452163542492	0.24912746635318303
0.11240924205287049	0.0047470615009346595
0.8654743883835754	0.41054601477599584
0.1802075397811336	1.0684465316219618
3.0606848616181126	0.6608270372591196
0.6597430023851629	0.06426813875165843
1.0445701125964708	0.618140372576812
3.883148970609444	0.4030447845851436
2.8019869769967554	0.1518455431749723
0.2792553296930258	0.85524976209506
0.6029583405151161	0.015216700219179854
1.7200144581256125	0.3438654178666149
0.05237826401868171	1.563416599419461
0.10214889199620016	0.18589909551649908
5.397981000791428	0.4131968585043801
0.2382760353270495	0.6445014812193481
0.48892852516039065	0.6341817233947589
0.5577324003641575	1.7567679590172705
1.7365309421743356	0.35936638092492856
0.08708908027973782	2.282332959754766
0.7964526484844998	0.8896503737997827
1.1822973475764522	0.8277281174403506
1.2704775570580862	0.0755963340961618
0.4278087549426267	3.0223738818847137
0.08388825848593202	0.31465737304430147
2.3036252677506703	1.2593725309814048
0.046845922633280586	0.1626980828993088
1.0123407552806527	0.2755923723795038
0.3285439615836097	0.09959785036171839
0.8982040323507594	0.8258867475601686
0.10307168097753079	0.05332054674681255
0.8399581272164636	1.3077250233919329
1.262184681552113	0.7775734522021461
0.6011836238508412	0.2078552381685054
0.4440826698080817	0.5980918073371427
3.6733949070945333	1.9687234894612018
1.4934870002376528	0.15287683448370729
0.032910060005986	1.593886317715493
1.9711416888602897	0.448995047772553
2.4589630175217043	3.5760553571672835
3.1127872528222427	2.498076295654475
0.19305563725683078	0.07585716531121821
0.3297443882425579	0.18940423857098534
0.8616120295248402	0.15911792367850525
0.252345583297647	1.132761303763055
1.233357313763347	0.37719544716283543
0.6052231828876444	1.1858718489838656
0.05375935417953034	3.194465251614339
0.0785117647344639	0.3360860194335209
1.6336904877879412	0.7720630062619467
1.801363474592233	0.3490366724277842
1.5162360088748088	0.2664142385921911
0.5798380243060649	0.9045978968855746
0.1581876114605933	1.3654314076740297
0.9063510391763022	0.4733487697069164
2.0447066218456973	0.8317451615508984
0.8556611845370184	1.0385519710497266
0.569586165375185	0.15268588765101773
1.7069266119745379	0.004389468651274941
0.4508914513584459	0.6862882903220152
2.5314347365899854	0.5432098881151604
1.2851090670125276	0.6322618781591347
0.7964558310473774	1.4291687509475122
1.0732792601058598	0.2098231078566006
0.2282838565753187	0.038829480151438084
0.8604635289538086	1.494671203607225
0.5458501280392618	0.5648643406499033
0.25103765589541327	0.05633421371821457
1.477909285040242	1.2717038578563942
0.06407127505717047	1.101754560192896
1.5435402259774742	2.506041795505372
0.41320702395259556	1.9030853445554692
0.7985410972880459	1.6378654169585343
2.377301593443725	0.34048908792444543
0.2918205305763144	0.751984474151498
1.1895688984174801	1.3725057460709327
0.45263932900077575	0.8651915619472401
0.33958992663812326	0.1626435688676547
1.8013110996345798	0.7636053945318213
2.894615855358286	0.258064163863306
0.8933700979189811	0.2032868465316519
0.14608029834636183	0.04332590333417786
2.6065353176975816	2.864267468186903
0.04806680059768016	0.050314572683938595
0.6231684283210671	2.1773981034378003
2.746113952859335	1.0350243615250352
0.6706809304502859	0.14873384045455662
0.7647028396109435	0.5031614021980848
0.15865305267976212	0.31764709633904303
0.19592540957526416	0.6979229644019883
0.15296778559636093	0.7627111896567389
0.23853620133250567	1.14610087234423
1.295902269375919	0.19055214683689342
0.6525289494501308	1.6270222463657078
1.438490359928881	0.08604929935473597
0.07425210670348842	1.0697033372281788
3.0558985487236616	0.12119687543890137
1.4338590908101678	0.17805334857122004
0.030960348920348272	1.5043977852009904
0.057854762352481374	0.5449885569220165
0.6503570224617086	0.7169421182078007
0.6184655626362798	1.2700275268566905
0.170438135570905	0.09123441469095966
2.172933098113103	0.5248912748328654
1.1149299985708403	1.0188660985276403
0.5714032632059861	3.96548559747388
1.6303138211667298	0.396368675318136
3.8882037331503416	0.14809664995919075
0.2762493917441054	0.7433613349439798
2.3255208767698106	0.13386798491014695
1.1396320738551002	0.6199440101227248
1.5322083294045972	0.5689527943299172
0.6648842315041167	1.8929704645036391
0.3789824068136487	2.9850576470266046
0.013899381898243596	0.7562959730725788
1.7498168234701053	0.007958595437359817
4.00333637202579	0.5317695118019926
1.898451977044459	0.642505726711559
0.5767024215826967	1.9609130031925028
0.4512825157423788	0.009161867847666668
0.5548156643103168	0.176522803878416
0.13524197314974684	1.0071054143508407
0.2193748689562144	0.5620557175431347
0.13646118055835535	0.30367813522293663
0.23134013176569873	0.02820741600530764
0.11241524095991134	0.09768111010656573
0.4823840573635128	0.6670543508557352
0.04622401836057374	1.3972040950264235
0.13907297278422945	0.6661271466470173
2.401711820613674	1.7280734493061112
0.62017149594715	0.09802815854844885
0.8866866239473844	0.1989588199829366
4.6358019716022945	0.7241335729826806
0.4228018404668941	0.13046950119401196
1.0908969664200105	1.695102366196662
4.305273004720143	0.25602956426726114
4.822963638715903	0.1708610820763228
1.483752560810017	1.1418212806915988
0.2396946330354407	0.4675371605421871
0.5999588019802847	0.15295559531499692
0.6627512016196779	0.20802803274022605
0.3038662331882897	0.8231249912715181
1.3323746043225406	0.6027587269181244
2.201703911693077	1.8973049305098693
0.1859722939546584	0.5414259335156713
1.8926041584062026	1.167268493113063
2.9211736455927086	0.3584873377139756
2.853967030910391	1.1229913150030482
0.740448578381575	0.6286681440522836
1.1512137794905903	0.031055519541275462
1.5835499841652936	0.5281413206001707
0.17344461509669312	0.8834914130136102
1.041334969790217	0.35613297917141595
0.6188083347544754	5.139762170010221
0.3207221354492541	1.8060024868958928
0.48929812567764	4.04907257025091
0.12670614751834772	0.03171499067935849
0.42294980393137926	0.2181393763467414
0.17129016188718532	3.161763560773691
1.0142817473131873	0.04984129004590223
0.6093179103037414	0.3104764298095583
0.3752882957199681	1.4769494032686548
0.028544107758770115	0.7426345161805825
0.18973335377645445	1.5259752146172392
2.210615169451684	0.08320673306342846
3.2307556303157265	0.8100901097249877
1.4232770384284885	0.475895057057864
0.5381245983588604	3.9796509981663
0.43859143046677	0.9875199205238969
0.5470874330064517	0.07547775007251639
0.276271969462667	0.13810472929330928
1.7445535061735247	0.17477215623139192
5.531606503068356	0.5842392000167893
0.05172555580206993	0.23975920939036946
0.8049579756647983	0.4053897045215007
0.018280576403546495	8.220600383149664
0.1496463583051294	3.245477867983894
0.8693739260415843	4.600115438896204
1.6350998848738738	0.16064079225324127
0.36333299882500275	0.4564571996883364
0.3240540430952466	0.4928404183089262
3.627509981273586e-05	1.4144407856569652
1.2650573383829535	0.013443790575812745
1.4368654083626355	0.4364794517585073
0.4177403407519981	0.9279058199128042
0.1391731606287346	0.27564615006605736
2.3644663877699403	0.17652927768166696
0.6012057404655616	1.916559309607008
0.6109759086144971	0.9658326624268527
2.711646727511753	0.029125412330561703
0.3108741879138052	0.38723516452489876
1.191863108803794	0.4827067308181074
0.2238415064396671	2.130452701621732
1.0213816731285197	1.5916835269182665
2.9241232874054046	0.9621613312739313
0.18234546796310366	1.8507535985938741
1.2810130343424995	0.6869659939913462
0.5393973082671889	0.012634117778918208
0.3995576311498228	1.5887311420106347
0.266946003966844	0.9031410760165007
0.1109424313893641	0.3901235902165581
2.4473081507321752	0.08299683299315534
1.148199294143227	2.5905268925999296
0.029254693070636918	2.0329161778275258
1.2459689413118893	0.046502634590000036
3.2670985671800112	1.810966552800995
1.3256988057486967	0.15760762397737527
4.662424570682345	3.818441038257893
0.7374022067191934	0.04355773289379325
0.09313312454534686	0.5082950626019874
0.3185413989284732	0.505984835550349
0.13363323246823716	0.38333887599238886
1.4791405008952934	0.4051189920590977
1.0789089695658192	0.5356745995576462
0.07439963401258769	1.1638554902477671
0.23859904282711203	4.308652818736049
0.8644559414486989	0.30293760999357516
0.3045720417330536	0.6055775369230738
0.4152876297917329	1.4726898241208712
0.4373673981753322	1.3331257372981518
0.3278167638761576	0.8337443618838373
0.1690514235573984	0.5690192290872658
0.19575128764362346	0.08725306874569122
0.49654191965880246	0.10196279866356565
1.6740835097801792	0.033958615968266465
0.2874617004555401	0.5524844376793705
0.30375577544411225	0.6808284412298058
0.26285220594630926	0.530121395928419
0.8784306305240472	0.12812519734607547
3.229054900515999	0.9545185530535224
4.073335386616225	1.8189486094286063
0.2951496386491688	3.778609279923872
0.22680525055371417	0.04232446909798077
1.6865513717913925	2.6749860085886192
2.5598589581792672	0.05110803185014151
0.13148704576467266	0.5945386387757283
2.343311349775182	2.1342742134435966
1.036741399610464	0.3278897471174732
3.534965206867594e-05	3.6955130198683985
2.449975010232807	1.3658755115536252
0.2657242673603406	0.18306925967300888
0.15743857620527646	0.07205934360734043
0.23029121825737317	0.1545589133903315
1.5503521364810606	1.0124404685687138
0.18014175716652464	0.06620673379315017
1.6141271951964073	0.14120131306292444
4.707796345755882	2.5178949251707645
0.19346846501365614	0.11218930893412846
0.49816955350671377	0.5446029354782179
0.07261027703925553	0.21682598813124565
0.10624808118189522	2.2636825363039663
2.213799640175398	0.37185317178419053
4.962423801875201	0.35404015733066974
0.19032106464795837	1.8662052893282426
1.85693274646532	0.22471104325365593
1.099933721680535	1.272515432446056
0.5399432056684503	0.3264039677655412
0.7865660945433456	0.7466052913337626
0.1131420426973766	0.4720260908007267
0.43682021391294223	0.15628247220005542
0.055935469013688136	0.004545073394930524
0.3271489231763051	0.3779595638405445
1.3173534887980987	0.07465578199523944
0.47566276366776306	0.40537807153396155
0.32052641667710374	1.1169630874644048
0.48118036240900974	0.4740877848789212
2.581758797838525	0.7912625410301818
0.8242926020672761	0.7112758801138718
0.03309887290252057	0.32563627538593054
7.106501770223656	0.4003369653454498
0.35313539354047574	0.09438687914650072
0.7232270552625137	0.6926171577504836
0.0756858358875648	0.5703614950039272
2.533576345319591	0.7136840293299367
3.472302917383499	1.739567257409536
0.22527002209157973	0.09164621538866109
0.14352314691072188	1.2289087760376203
5.050448619444818	0.11669675452281005
0.33602335960279595	0.9776631879118101
1.0395934756173517	0.14509670845806355
0.41979749773555664	0.48515047590663335
0.21680936341366616	0.15561871166073454
0.9715993154390257	0.6641498586725878
4.757158759753323	1.6541521416366303
2.3310885380410418	3.8161388100169975
0.7725789376337746	0.41348259724502046
0.8055710859077779	2.1093331971244145
0.36932075640465845	0.6292652539523824
0.08079748075324898	0.026533456429177045
0.26524382871325813	4.3348516197044304
0.0520263811704396	0.06326557649198249
0.2695009469065693	2.0177682645525388
0.2808734487005413	0.48031053358156356
0.512951111043591	0.5311228610281163
0.010365411994261527	1.9824875969338487
0.2772732416376997	1.474273195751651
0.8788154169243433	0.7205721806851871
0.2422220927542573	0.12170934855291651
0.18372288432017142	2.195007330108878
1.5244331719365556	1.5289465690666328
1.7913630468622623	5.734568989850034
0.34144119200673106	0.810588050980464
0.5435145552323267	3.1524581634195914
0.5304618473108199	0.6244193973050677
0.741134461284277	0.49845608823932014
0.4563378322652206	1.5544645555168162
3.2133032366365994	1.5504333496937936
0.03149496679338482	1.7576855489994958
0.1772123336632668	0.24855656353372274
0.9382697350595538	1.3227654033645095
0.24303249817033418	0.4409656210927923
0.29583333835884523	0.8759666352405661
0.26053161472028896	1.1328541466001703
0.24541297818961721	0.23944610542666842
4.3502494255916835	0.32745572065499556
0.31641048254263576	0.7631771369013265
0.5720665853351087	1.073510717068592
0.7129212815750684	0.07539833555638514
1.185328242883908	1.015908011548318
0.13792157454879544	0.5792886968930496
0.18687578434394608	1.4229211960774362
0.35280541770009255	1.1054619165844763
1.0062254013456136	0.635142358374589
0.688527057865521	0.8208633761550421
0.7322850418144281	0.32851935639462987
3.2918387842061954	3.52301227497523
2.3494115752139617	1.3233446127092698
0.7179527202094893	0.5511870027541579
1.7549618043193695	0.15480601763510038
0.4985116222945201	0.33861720601277895
3.3550697045960685	1.3524162480059454
0.4058718626227406	0.1425024607531229
3.0089601536854724	1.4419274916697538
0.7761628924003235	0.3985615762330221
0.5333671004449324	0.6344473607413467
0.7009171611083147	1.3626654145263968
0.6949426923383968	1.2212442723228156
2.279573026416314	0.6833352208853867
1.7839090787089782	0.2208971195940445
0.7648623595074274	1.7840621516867776
1.0613202699358697	0.9454787076297781
0.020423488622608003	2.8419318534636977
1.4599304168653302	2.3464496630945133
1.7655282732545612	0.07191126732092705
1.4418844324135125	0.12779926096664687
0.20924064358690805	0.9318534064800196
0.14879878194897828	0.5110348379209347
0.8190036964438969	3.087384561226712
1.6008568858581953	0.2024601950769127
0.6678553162749841	0.36238800398834736
2.6879579498372506	0.7690757311131688
0.3144351234070451	0.8348075795306542
1.3344112692066166	0.4106484983740957
0.4975971785417749	0.10259749765153561
3.3672498774669117	2.5301706822117587
3.5608958496303496	0.08088702601933465
0.007427967363381981	1.2474549883098842
1.0548593149961094	0.05581706616334017
0.02419180714505842	0.20491813740201928
0.6476027875261063	0.5319908572478953
0.04139387940755123	0.3378787693804142
0.8617223198429576	0.7881991215825446
1.7137782191840247	0.8301133517408221
0.1581470008603686	0.5169834277816173
0.41658950603682776	0.9806213128804293
1.203409313677747	0.14352740851644452
0.7556121887530971	1.1686379628189505
0.29021117852554656	0.9139514558059707
3.2169947552170552	1.178065349690001
1.1295939069095202	1.5433543619849461
2.6131412798484974	0.7276557670073006
1.0605592578335916	0.3367856546441059
1.7318132235213002	0.6859547975630372
0.688596192207967	0.7040155809643256
0.1953832989116068	0.6562267640286263
2.150487242929246	0.21319473334707312
1.8210632815981662	0.31109759322982455
0.5122474104789606	0.6033475840738709
0.7245958940544244	0.17996181325326255
0.3518630902201322	0.6614834894306196
1.1711320129851215	1.4671700728503851
1.1840189933215794	2.002419420784041
0.17769640172307843	0.08878008211245615
0.5386110132083729	0.8567831193943629
0.155901687108599	1.417914756405815
0.09654902769091318	0.546129383177452
1.167358173379767	3.6422707632093028
2.926601746480127	0.9791481544270143
4.73347186259857	0.14092707607751906
0.24614372163084836	0.1032243922792317
0.7833455855053554	0.14890221647590254
0.27355143219678374	0.03886949785179226
2.779632303659521	0.6412845407163736
0.2952546214749243	2.7406576327915135
0.21784165525614926	1.4901043095367419
1.2946526969426018	0.1535219307874416
1.890610826059907	0.5889698735419234
0.7494404424850944	0.5235159201092995
0.5148809794273717	0.16849362717984398
0.4896421939234564	3.3684440122362025
0.10704719636753929	1.0578282074162855
2.8257170618461105	0.2454316342723692
0.2269256442838917	0.38732945431056853
1.4236794422767534	0.7760528037785965
1.2032324524674771	0.500885121252575
0.23783383939016045	0.8410642898653418
0.006451771650011041	1.8963740350303915
0.46284858496160836	2.2397598996252723
1.1403807728793627	0.6201656206733834
0.3309812250468253	0.6345307900771098
1.7742769207449889	0.641634317358458
0.021939477083579864	0.20853899271581494
0.06522790880399502	0.660047621452296
0.689197840441375	0.048802480074936296
1.707756274596776	1.1388740656785923
0.43487606980759336	1.2985601104770914
0.0871059546881298	0.22814125428615717
0.407096540159619	3.3756590788400036
0.9946493455733436	1.2580150626698068
1.9948418489728248	1.4023612336076272
1.467221411432658	0.1505467515323303
1.0849250254949505	2.1168266604209753
1.8738999079173715	0.2023845596323284
0.062033393555973086	1.0793411664429466
0.9210934325285688	0.7535222847856802
1.4769142519897525	0.8499504095229702
0.36872602126493287	0.18001115053908048
0.26309913462471934	0.32828378176590917
0.11736385377028914	0.17896320678611538
1.2195205099747743	0.3327372906899538
2.10863963161711	0.23073465917618075
0.07549967876966023	0.15890510560053456
0.2817668128870927	0.5331620742135259
2.2622281056903972	0.031363437744584236
0.013463984333578266	0.1406572871898433
3.2452470889253084	0.5458909351394063
1.2553680671458287	0.9471120546483495
1.118929728690766	0.12377630975021024
1.3096008063745928	2.0726292628874066
1.8705124613093775	1.523641061955223
0.03327142308902314	1.1047124184772914
1.2717366269177208	0.7256505468971803
0.15243473099999402	1.1198911056018184
1.7204943985900558	1.7347506284141379
0.49516128185645747	1.3843388797133493
0.16034537097300447	0.4228638834875156
0.10852392699985246	0.09419774100270795
0.7641738351144386	0.9428125725461707
1.4573642976399845	0.5731546851687364
2.1623057915593544	0.055588761012681634
0.7911425458747606	0.03750556243976356
0.9041282116211347	0.10151366420380963
1.5992150636065083	0.819021907865787
0.5970900066491518	0.21989916174200247
0.22868830277890004	1.3108299768579497
0.8652060112278785	0.5417741516376428
0.9276108959685468	0.389248065899762
1.0796046454421528	2.015841331340916
1.8783436191990204	0.036865195571009854
0.35213202104133756	0.9473977397769573
0.8162792105501321	0.7019249821332065
1.2533809658616129	0.6637953133674586
0.32946566592332405	0.07586022790900537
0.23168301161805852	1.0986402622052314
0.16644389610716478	0.6486370968182781
0.9621397440948457	0.8199977720103102
0.11196194312222577	0.6208443111869715
0.9619356093957777	0.20057902590222165
2.6151346032888516	4.131854780059976
1.1557820800987675	1.4272326369655561
0.46936681531621377	2.5983540104963208
1.3953462091046624	0.49985294076215286
1.0121145240085596	0.9351363580833977
1.0700459345635605	0.2910358237194292
1.1407207354999835	0.10468211123831549
1.8506827240701758	1.4538575149790576
0.3892743817030659	0.9280132412669748
0.38624159724998514	0.3480942644694209
2.3059504077427495	0.19242974668434823
2.5959024354130595	0.3841644569767414
0.35675518377799853	0.3479853604149138
1.4800511152983793	1.839811904847167
0.7111471039025433	0.4731383402039206
2.23645264364746	3.6177395666238628
0.5256444490571951	0.2201221045176079
1.6157733130484766	0.09166936674126726
0.8576862680261617	1.4431641746226034
0.6478946534146196	0.016870158087481362
5.3943798426526035	4.040319652201903
0.07030537254303397	0.7793215753156246
1.3802327016257578	0.3581585571612968
0.829416169766674	0.17895034953205702
0.12248164748671851	0.5447032706551516
0.3637400089505076	0.34580230419573127
1.5222420145783824	1.1979285487522506
0.04538405466654704	0.7311025508223432
0.7277056274490727	0.696403940718395
1.380690858831632	0.605791665343987
2.511194886677633	1.2869307182851049
0.020768423340560997	1.7370168876006231
0.259159488101221	0.6584431581566481
1.9632381526987932	1.0671702108825816
0.5531368876299373	0.706227021393935
1.1051595781217844	2.9816511529743033
0.14207671997285556	1.0975192316818094
0.47389441689928324	0.32214517460728864
0.49998015969308063	3.5197585656002826
0.19022459513281756	0.6016625753374523
1.7568336171349346	0.021809867091832042
0.18460437619464773	0.8607461079432717
1.117590925917848	2.1640289609762955
1.3734336432771674	0.014486609235519712
0.109177219386072	0.3889652452913094
0.25547833426577843	0.03480213371718934
0.9817923552466663	2.4072373020966404
0.5812180023168727	0.08590064933904912
1.1027067297158957	0.5731531814772363
0.996881071727347	2.0357965840102525
0.07985119442881616	0.06569270370590004
0.06118239006769112	1.7586813840915614
0.0516201785045587	1.4949730416141769
0.04174447696625235	1.1396601007160283
0.10967360291072259	2.0757244258667473
0.5649970358181414	0.9536434503456196
0.3323303967557859	0.16134798088660376
0.6535769400474023	0.9906820878106886
0.08912583802754155	0.8370713438752251
2.521573142350111	0.9548112508070256
1.3568026260669126	1.0112081859660118
0.07070682757806705	0.36954065855299456
0.3490336478768229	0.3313374045585687
3.76242370649155	1.200205404884417
0.8746411582491603	0.05822927804110263
0.0849728918939221	0.5475611229278821
0.35402284707308096	0.7542726382599195
0.8214404793560708	0.016623278750566756
1.2295346991771205	1.6858559777161575
0.24117194716911117	1.6288720086928232
0.5516223549641489	2.4349298961486103
0.48471381793014406	0.1940274970935287
0.4841874686384696	1.205938245824747
0.3830113548912724	0.3465127351900926
0.41563094292052444	0.3231740115116045
0.9989395674692179	1.765394668927547
1.3927639075304432	1.302610617762969
0.5962391353988509	0.16952176399641292
0.4811823128700217	0.03803650355261051
0.11486510376344124	0.22577288174555082
0.44567812583846034	0.9445273342342234
0.4434587409614201	0.14072054570351383
0.4472250517272474	0.16996096683687026
0.7262008651114319	0.23694587776494938
0.07288034956436291	0.30224873200928914
2.1919429243992234	0.27827914736880627
2.5626207620010972	0.662228035895287
0.06404130407154224	0.4933074273457906
0.7310586187350409	2.202061122272832
1.447255841782031	3.3679431521128835
0.7749914076196012	1.1741545363244037
0.1316498164116854	0.19885423844625494
2.3771944456235987	2.7207453803690687
2.575757480223162	2.56255934781741
1.5847800423492941	0.9012122044568472
0.5525087534970237	0.04662803684158026
0.1836108677715806	0.28197479775522
0.117998934966994	0.8401914968496755
0.907749764243793	0.0013740779736841715
3.8189289571415137	1.8018935531500009
1.1416829057993378	0.002442834638868776
0.037381581478563006	0.4627283973890102
0.09605933415897487	1.3167810916774445
0.14546434469880798	0.29662811900581215
0.35405928232726147	0.08220541123364715
0.3976484673413507	0.6244651910763415
2.0247775382575837	0.01679384584287975
0.8466627345133867	0.05211202311627666
1.9002002572701402	1.1321790034940051
2.6438065552382826	0.0986171659737904
1.8138551865219006	0.959752307336552
1.183633652622363	0.734424453197921
0.008897522493404553	0.42903777277796645
0.07212672437769967	2.4568146072804606
0.012071015944241651	1.467276424329253
0.7921845378168517	0.5259146418501094
1.423904421706571	0.4232846865274523
0.6709218158499477	0.04327731409493173
1.7132156622392796	0.6885962186897744
2.195128078461172	1.598627660139189
1.6622963934575377	0.32929986511170756
1.1707202734626008	1.704550749211771
0.55801058774157	2.966054434959257
0.3282574617575162	1.2402485915999197
1.3574675731850099	3.114000767626396
0.14244161850098475	0.44633487411227135
0.5571204781016498	1.0145845120454189
0.7462352045552204	0.11718818766131799
0.23232496676782657	0.07834299002128339
1.760607326738373	0.6575095615153149
0.21585275325839529	0.40684380242199447
0.07868858460026082	0.3523649533202206
0.6398788674093727	1.6025716303715607
0.05907897951143767	0.406925536609054
0.5354778464090887	0.41316754974539555
0.052228731725774406	1.1739781854699483
1.4092589201914067	0.1308328353827762
0.05732186047888894	0.20285747957087755
0.9523887860364787	2.3085050212295775
0.8720247473670446	0.9325173981191923
0.406252834150498	0.5683228130220319
0.4288378341887148	1.8614324670313425
1.1544410596276657	0.22908010657446237
0.4039974104029037	3.9575875542124965
0.04482883125533096	1.3458832407726093
0.8883502324588718	0.44174632196038277
0.09539652789618079	0.09257272092049147
0.4725370990249498	0.8896443067774519
0.5787325117419118	0.22928979048633016
1.4542827111226688	0.5386946011474503
0.3153450142025083	0.9342182662785278
1.4694129847941093	1.7880276116053107
1.3894502795209405	2.1113833163236224
1.5749997495527304	0.6174123565325299
1.4304227869673192	0.8662113960530903
0.1404141423580344	0.7762982647458347
0.2549919780502247	0.055137071041303595
1.593438664546461	1.4251548856639944
1.719426650753435	1.270386749238606
0.2212628053811127	0.013895573695909005
0.3783217989883645	2.1845955772327055
0.24252277562229954	0.3757156058149376
0.23214774574818298	0.6157435603846027
0.79312311407498	0.17313947905454125
1.9046372398436726	0.7823407660205206
0.645567667272379	1.5767813321331716
1.2180037547163596	2.0816650234833207
0.48164062910539956	1.4657969856765714
0.745258443931406	0.23636254967072887
0.24850922547561632	0.20044691452075022
0.7067950629584651	1.6639923126642888
0.3406879094499802	1.1509803713086126
0.506470972589565	1.1907473323059945
0.4433800839308086	0.8502870648876145
1.9309842479250972	0.48818406623928007
1.254009019198697	0.04756456722325581
0.07557896339855277	0.05131290310548866
1.4326587093615768	0.0032942524115774636
0.4704013629156352	1.247408983997517
1.7512841740595964	0.4169533809296265
0.3338013328044604	1.7781475030557592
0.5782653154368674	0.11124576870767307
0.5459526529675962	1.0786530586285454
1.6148135922495035	0.8467566808036032
1.196648565853287	0.5516519920296883
0.7624715951298823	0.23685485721585375
0.08675083462200954	1.7236001004650159
1.6889299741286568	0.3500004067898499
0.49849070063194084	2.0644211543947284
0.6555511620276929	0.5188368516439257
0.15043253375166035	0.6419243396401165
1.5049267635385024	0.2784045618018662
0.09819706456671125	0.48533755192710365
1.0139622574582607	0.2718160512992861
0.4953065995339187	0.8028754589562328
0.006280931131400616	0.0854059237463764
0.22302579091614536	1.191498925468843
1.4945647951737775	1.056982428691236
0.8447072121881333	0.3171874904208833
0.19434880142089983	0.10579959013296697
1.0587040327586916	0.4485662116615072
0.07453886865242575	0.5740003626662116
0.6764117714607167	0.285580034697382
1.5517237621147923	0.1580656440532058
0.2936684481382428	1.6940664089666475
0.13981706889561205	0.08689811102921037
0.45848199846191984	1.7418371909810921
0.5626681132711612	0.16237608952797059
0.5819554560061184	0.0890604521098865
0.3248644989732836	0.22344066115811512
2.7231785338275385	0.5219136713036843
0.27102436810183683	0.06392911797844976
1.6530304053404745	3.2798288673165015
0.4430407009951273	0.31222216261645563
0.7963839965087526	0.6022985956575934
0.10108692509138772	0.4895790787048298
0.4389956046839929	0.056018864658720365
0.0232512476900896	1.119454246505981
0.7832462970830757	0.583850087034791
0.016526625973833368	0.3880940748772583
1.3498477488978466	1.8564141350612215
0.7628484621438008	0.12510556049277136
1.3762707531633978	0.555622211253039
0.6073877090765638	0.027974791962400235
0.8461219850353853	0.050665516437961654
0.029963951014129953	1.1658302553051694
3.20155569948173	0.3524156348719206
2.13958813096407	0.6976356334807702
0.9589000297252155	0.5008024106285863
0.3280380547996294	0.273217429036192
0.12451588165797764	0.10265782999758408
0.09034043190509325	1.0682881941478015
0.23024717222157864	2.061167688726577
0.10175146474517766	0.29752853723313905
0.10080492340417632	0.3944645550770837
3.004462048877896	0.3786034714044247
0.5315672086410018	0.83322730543318
1.950700580716418	2.3032402486012615
0.9146582791526459	0.9939641396602953
0.35181024656271376	1.7215434357608221
0.3492452153401302	0.32508397417148227
0.21278745064489185	0.9094294398562706
1.2349231319159362	0.2437756775813568
0.24441465086582861	2.9288421176560613
1.540972585085289	0.5261733681239228
0.1349793783542309	1.1579241144281174
1.433566102728713	0.024203234462523374
0.5097091158634716	0.5585696851693391
1.8123606614887275	0.15498667767826607
1.6661050460089089	0.05829023935096932
1.9274807343177731	2.130293406077878
0.3121889693219698	0.5829943639290656
0.1318989927338594	1.116383611300399
2.1149067787780726	0.7411107167378157
0.32039130116479947	0.7348996390300573
0.030838437576160484	0.027772402776482616
1.1731238887746613	0.28476660408980514
0.16391945564044266	0.4308641483755453
0.39460715344390973	0.017609214815571622
0.06854352761454867	0.7462753527011615
0.5190466300688332	0.16126469639786878
2.616670802179877	0.20676477247641462
4.051236445042841	1.3225270485729228
1.8430467863205429	0.8622296482191238
0.6583817968310808	2.4231392673122674
0.7666049221998145	2.3216969951881796
0.33283215846439657	0.22717103389727686
0.33485413055377966	0.25184731221819373
0.03484252235223562	0.7942381286290122
1.4929454368620196	0.06307673767164185
0.016223019537376614	2.8979286287977106
1.6306640532893477	0.2971544057319298
1.4089389045645033	2.5923691731620897
0.8783720869781773	1.1308229858281735
2.035404502117135	0.21292053828194452
1.784251921043693	1.040165541869096
1.0494277544082933	0.5713487265209956


==> data/zero-out-capac-rayleigh-snrx-5.0-snry10.0.dat <==
t	capac
0.0	0.0
0.02040816326530612	0.0093764001605587
0.04081632653061224	0.018887746717845866
0.061224489795918366	0.02853934032014682
0.08163265306122448	0.03833680996542581
0.1020408163265306	0.048286141232540054
0.12244897959183673	0.05839370764733694
0.14285714285714285	0.0686663056139297
0.16326530612244897	0.07911119341235533
0.18367346938775508	0.08973613484837871
0.2040816326530612	0.10054944824261654
0.22448979591836732	0.11156006156818753
0.24489795918367346	0.12277757469361589
0.26530612244897955	0.13421232986699494
0.2857142857142857	0.14587549179612505
0.3061224489795918	0.15777913894802248
0.32653061224489793	0.16993636802240816
0.3469387755102041	0.18236141396525146
0.36734693877551017	0.1950697884020696
0.3877551020408163	0.20807844001649695
0.4081632653061224	0.22140594121708612
0.42857142857142855	0.23507270647766387
0.44897959183673464	0.24910124907624548
0.4693877551020408	0.2635164846935559
0.4897959183673469	0.2783460926024655
0.5102040816326531	0.2936209481764202
0.5306122448979591	0.309375644442472
0.5510204081632653	0.32564912579536237
0.5714285714285714	0.34248546434766647
0.5918367346938775	0.35993481956557966
0.6122448979591836	0.3780546361091921
0.6326530612244897	0.396911155118443
0.6530612244897959	0.41658134362309185
0.673469387755102	0.43715539019727473
0.6938775510204082	0.4587399804265444
0.7142857142857142	0.4814626666479556
0.7346938775510203	0.5054778060194178
0.7551020408163265	0.5309748008880214
0.7755102040816326	0.5581898129874971
0.7959183673469387	0.5874228882610819
0.8163265306122448	0.6190638282391308
0.836734693877551	0.6536328393812826
0.8571428571428571	0.6918475211472016
0.8775510204081632	0.7347400024225779
0.8979591836734693	0.7838779251927614
0.9183673469387754	0.841825718872612
0.9387755102040816	0.9132551171643378
0.9591836734693877	1.0082783752643456
0.9795918367346939	1.1407604398214815
1.0	1.27105980985584


==> data/zero-out-capac-rayleigh-snrx-5.0-snry5.0.dat <==
t	capac
0.0	0.0
0.02040816326530612	0.0093764001605587
0.04081632653061224	0.018887746717845866
0.061224489795918366	0.02853934032014588
0.08163265306122448	0.03833680996542456
0.1020408163265306	0.048286141232540054
0.12244897959183673	0.05839370764733694
0.14285714285714285	0.0686663056139297
0.16326530612244897	0.07911119341235533
0.18367346938775508	0.08973613484837871
0.2040816326530612	0.10054944824261654
0.22448979591836732	0.11156006156818633
0.24489795918367346	0.12277757469361589
0.26530612244897955	0.13421232986699408
0.2857142857142857	0.14587549179612505
0.3061224489795918	0.15777913894802248
0.32653061224489793	0.16993636802240816
0.3469387755102041	0.18236141396525146
0.36734693877551017	0.1950697884020696
0.3877551020408163	0.20807844001649695
0.4081632653061224	0.22140594121708504
0.42857142857142855	0.23507270647766387
0.44897959183673464	0.24910124907624467
0.4693877551020408	0.2635164846935559
0.4897959183673469	0.27834609260246396
0.5102040816326531	0.2936209481764202
0.5306122448979591	0.309375644442472
0.5510204081632653	0.32564912579536237
0.5714285714285714	0.34248546434766647
0.5918367346938775	0.35993481956557966
0.6122448979591836	0.3780546361091921
0.6326530612244897	0.396911155118442
0.6530612244897959	0.41658134362309185
0.673469387755102	0.43715539019727406
0.6938775510204082	0.4587399804265444
0.7142857142857142	0.4814626666479556
0.7346938775510203	0.5054778060194169
0.7551020408163265	0.5309748008880214
0.7755102040816326	0.5581898129874971
0.7959183673469387	0.5874228882610819
0.8163265306122448	0.61906382823913
0.836734693877551	0.6536328393812826
0.8571428571428571	0.6918475211472008
0.8775510204081632	0.7347400024225779
0.8979591836734693	0.7838779251927614
0.9183673469387754	0.8373090249442325
0.9387755102040816	0.8898423479945776
0.9591836734693877	0.9414966454876713
0.9795918367346939	0.9923356230344554
1.0	1.0424190336304198


==> data/zero-out-capac-rayleigh-snrx0.0-snry0.dat <==
t	capac
0.0	0.0
0.02040816326530612	0.0292945610070589
0.04081632653061224	0.05830066486909105
0.061224489795918366	0.08702986476794737
0.08163265306122448	0.11549327714691357
0.1020408163265306	0.14370161052712022
0.12244897959183673	0.17166519239725933
0.14285714285714285	0.19939399435147484
0.16326530612244897	0.22689765563381062
0.18367346938775508	0.2541855052329833
0.2040816326530612	0.2812665826583173
0.22448979591836732	0.30814965751621404
0.24489795918367346	0.3348432479963561
0.26530612244897955	0.3613556383678438
0.2857142857142857	0.3876948955774808
0.3061224489795918	0.41386888503536756
0.32653061224489793	0.4398852856667234
0.3469387755102041	0.46575160430338325
0.36734693877551017	0.4914751894835931
0.3877551020408163	0.5170632447245455
0.4081632653061224	0.5425228413284602
0.42857142857142855	0.5678609307799167
0.44897959183673464	0.5930843567895334
0.4693877551020408	0.6181998670369262
0.4897959183673469	0.6432141246641686
0.5102040816326531	0.6681337195696767
0.5306122448979591	0.6929651795515633
0.5510204081632653	0.7177149813490131
0.5714285714285714	0.7423895616301743
0.5918367346938775	0.7669953279753825
0.6122448979591836	0.7915386699053049
0.6326530612244897	0.8160259700047835
0.6530612244897959	0.840463615194824
0.673469387755102	0.8648580082073456
0.6938775510204082	0.8892155793199805
0.7142857142857142	0.9135427984115252
0.7346938775510203	0.937846187402532
0.7551020408163265	0.9621323331501975
0.7755102040816326	0.9864079008721139
0.7959183673469387	1.010679648179792
0.8163265306122448	1.03495443981021
0.836734693877551	1.059239263152127
0.8571428571428571	1.0835412446737525
0.8775510204081632	1.107867667369662
0.8979591836734693	1.1322259893579767
0.9183673469387754	1.156623863773911
0.9387755102040816	1.1810691601232797
0.9591836734693877	1.2055699872797743
0.9795918367346939	1.2301347183332547
1.0	1.2547720175235226


==> data/zero-out-capac-rayleigh-snrx0.0-snry5.0.dat <==
t	capac
0.0	0.0
0.02040816326530612	0.029444810492568273
0.04081632653061224	0.05890204013390772
0.061224489795918366	0.08838438027976785
0.08163265306122448	0.11790486087698228
0.1020408163265306	0.14747689964980734
0.12244897959183673	0.17711435552285162
0.14285714285714285	0.20683158693712825
0.16326530612244897	0.2366435158168782
0.18367346938775508	0.26656569806592123
0.2040816326530612	0.2966144016178064
0.22448979591836732	0.3268066932394691
0.24489795918367346	0.3571605355004119
0.26530612244897955	0.3876948955774813
0.2857142857142857	0.41842986788033576
0.3061224489795918	0.4493868128692998
0.32653061224489793	0.4805885149140359
0.3469387755102041	0.5120593626329044
0.36734693877551017	0.5438255558908316
0.3877551020408163	0.57591534456029
0.4081632653061224	0.6083593053218141
0.42857142857142855	0.641190664272945
0.44897959183673464	0.6744456750300913
0.4693877551020408	0.7081640644869519
0.4897959183673469	0.7423895616301746
0.5102040816326531	0.7771705290798668
0.5306122448979591	0.8125607227049321
0.5510204081632653	0.8486202123141938
0.5714285714285714	0.8854165068494404
0.5918367346938775	0.9230259418962554
0.6122448979591836	0.9615354074715446
0.6326530612244897	1.0010445226793336
0.6530612244897959	1.0416684052175895
0.673469387755102	1.0835412446737527
0.6938775510204082	1.1265577353241312
0.7142857142857142	1.1692327911660854
0.7346938775510203	1.2113353235931665
0.7551020408163265	1.2528996454779349
0.7755102040816326	1.2939583384071847
0.7959183673469387	1.3345424215052974
0.8163265306122448	1.3746815053507007
0.836734693877551	1.414403932958069
0.8571428571428571	1.4537369095556099
0.8775510204081632	1.4927066226837744
0.8979591836734693	1.53133835397284
0.9183673469387754	1.5696565838168932
0.9387755102040816	1.6076850900469697
0.9591836734693877	1.6454470416131937
0.9795918367346939	1.6829650882122973
1.0	1.720261446741091


==> data/zero-out-capac-rayleigh-snrx5.0-snry5.0.dat <==
t	capac
0.0	0.0
0.02040816326530612	0.090674339158677
0.04081632653061224	0.1768433544697046
0.061224489795918366	0.258982126243306
0.08163265306122448	0.3374956264254026
0.1020408163265306	0.41273191356940475
0.12244897959183673	0.48499236461575096
0.14285714285714285	0.5545397079220727
0.16326530612244897	0.6216044013696073
0.18367346938775508	0.6863897486482227
0.2040816326530612	0.7490760420282389
0.22448979591836732	0.8098239458930238
0.24489795918367346	0.868777282233169
0.26530612244897955	0.926065340742086
0.2857142857142857	0.9818048077871433
0.3061224489795918	1.0361013874243161
0.32653061224489793	1.0890511717522804
0.3469387755102041	1.1407418058476022
0.36734693877551017	1.1912534832831745
0.3877551020408163	1.2406598010889789
0.4081632653061224	1.2890284974472228
0.42857142857142855	1.3364220910423303
0.44897959183673464	1.3828984375289812
0.4693877551020408	1.4285112158288358
0.4897959183673469	1.4733103547613118
0.5102040816326531	1.5173424087364338
0.5306122448979591	1.5606508897973292
0.5510204081632653	1.6032765621263068
0.5714285714285714	1.6452577041675256
0.5918367346938775	1.686630342728751
0.6122448979591836	1.7274284627715666
0.6326530612244897	1.7676841960575922
0.6530612244897959	1.80742799136707
0.673469387755102	1.8466887686292441
0.6938775510204082	1.8854940589879765
0.7142857142857142	1.9238701325606542
0.7346938775510203	1.961842115424862
0.7551020408163265	1.9994340971788698
0.7755102040816326	2.0366692302629246
0.7959183673469387	2.0735698220941883
0.8163265306122448	2.1101574209552014
0.836734693877551	2.146452896480929
0.8571428571428571	2.1824765155103987
0.8775510204081632	2.2182480140035756
0.8979591836734693	2.2537866656710377
0.9183673469387754	2.2891113479218164
0.9387755102040816	2.324240605702679
0.9591836734693877	2.359192713779406
0.9795918367346939	2.393985737996876
1.0	2.4286375960498865


==> data/zoc-SC-snr10-naka10.dat <==
n	zocExp	zocNaka
2	2.9875886048467515	3.4153144631129724
3	3.5832931650894375	3.5929400577661132
4	3.893647965320917	3.6908468251865125
5	4.095450119267282	3.7568901560002224
6	4.2416567614654825	3.806023410543483
7	4.354670882024013	3.844785668136517
8	4.445886602245404	3.8765903777125397
9	4.521819996780274	3.9034312750952402
10	4.586515623104507	3.926567870023261
11	4.642641086412218	3.9468434487870185
12	4.69204027549732	3.964848551083654
13	4.73603621232461	3.981011788710404
14	4.7756075574571435	3.9956534685183356
15	4.8114968226358945	4.009018850825976
16	4.844279547256975	4.021299633104502
17	4.874410102640341	4.03264831021487
18	4.9022529438371	4.043188057205539
19	4.928104491641245	4.053019704188785
20	4.952208803993294	4.062226768316916


==> data/zoc-SC-snr10-naka2.dat <==
n	zocExp	zocNaka
2	2.9875886048467515	3.2313916938402
3	3.5832931650894375	3.6376574318533295
4	3.893647965320917	3.8543121517650802
5	4.095450119267282	3.9974316778993124
6	4.2416567614654825	4.102316705243777
7	4.354670882024013	4.184107762528951
8	4.445886602245404	4.250591584105595
9	4.521819996780274	4.306262124587551
10	4.586515623104507	4.3539302281874654
11	4.642641086412218	4.395461948592399
12	4.69204027549732	4.432154460042314
13	4.73603621232461	4.464943156382538
14	4.7756075574571435	4.494523035818962
15	4.8114968226358945	4.521423496344276
16	4.844279547256975	4.546056367446783
17	4.874410102640341	4.568747844897929
18	4.9022529438371	4.589760361601528
19	4.928104491641245	4.6093079541443736
20	4.952208803993294	4.627567303072167


==> data/zoc-SC-snr10-naka5.dat <==
n	zocExp	zocNaka
2	2.9875886048467515	3.3704178831433764
3	3.5832931650894375	3.6226208636319526
4	3.893647965320917	3.7600997120693775
5	4.095450119267282	3.8521944044456418
6	4.2416567614654825	3.9203672840514554
7	4.354670882024013	3.973942874941063
8	4.445886602245404	4.017764649787217
9	4.521819996780274	4.054650408441458
10	4.586515623104507	4.086374398716906
11	4.642641086412218	4.1141212139610515
12	4.69204027549732	4.138718386239338
13	4.73603621232461	4.160765246127297
14	4.7756075574571435	4.18070882235787
15	4.8114968226358945	4.198890815343117
16	4.844279547256975	4.215577881445657
17	4.874410102640341	4.230981840116449
18	4.9022529438371	4.245273558183953
19	4.928104491641245	4.258592734313167
20	4.952208803993294	4.271054948268869


==> data/zoc-mrc-naka5-snr0.dat <==
n	zocInner	zocOuterW	zocOuterJM
2	1.520227891208836	1.520227891208836	1.584962500721156
3	1.85851156923193	2.1359311848586806	2.0
4	2.140198295236336	2.5896543362074538	2.321928094887362
5	2.377693811539614	2.9487837493513616	2.584962500721156
6	2.5822786198070786	3.245566526372581	2.807354922057604
7	2.761750949065311	3.4981905948377454	3.0
8	2.9215193783422038	3.7179327158211537	3.169925001442312
9	3.065445005503204	3.912261506113647	3.321928094887362
10	3.1963674083857714	4.086374398716906	3.4594316186372973
11	3.316431074751073	4.244031090457375	3.584962500721156
12	3.4272931881826434	4.388037418390322	3.700439718141092
13	3.530259969740856	4.520541849980873	3.807354922057604
14	3.6263787939979997	4.643225310167745	3.9068905956085187
15	3.716502102391908	4.757427241905482	4.0
16	3.801332815675615	4.864231950941148	4.087462841250339
17	3.881457291350344	4.964529338473574	4.169925001442312
18	3.9573696977100834	5.059058614628392	4.247927513443585
19	4.029490346701217	5.148440403885923	4.321928094887363
20	4.0981796934125745	5.233200749578951	4.392317422778761


==> data/zoc-x_naka5-y_naka5-snrx-5.0-snry10.0.dat <==
t	capac
0.0	0.0
0.010101010101010102	0.11250382458067983
0.020202020202020204	0.13355494715579005
0.030303030303030304	0.14821456794731222
0.04040404040404041	0.1599230427483112
0.05050505050505051	0.16988274148611973
0.06060606060606061	0.1786700716907745
0.07070707070707072	0.1866104742202332
0.08080808080808081	0.19390751156114536
0.09090909090909091	0.20069785132370688
0.10101010101010102	0.2070781549601509
0.11111111111111112	0.2131195821312356
0.12121212121212122	0.21887621288127346
0.13131313131313133	0.22439022792769245
0.14141414141414144	0.22969524603590397
0.15151515151515152	0.23481855770108104
0.16161616161616163	0.2397826687250542
0.17171717171717174	0.24460639634423287
0.18181818181818182	0.24930566610894242
0.19191919191919193	0.25389410319535366
0.20202020202020204	0.2583834791622036
0.21212121212121213	0.2627840549405874
0.22222222222222224	0.26710484796225564
0.23232323232323235	0.2713538429148772
0.24242424242424243	0.275538159987972
0.25252525252525254	0.2796641906374124
0.26262626262626265	0.28373770823227035
0.27272727272727276	0.2877639590664947
0.2828282828282829	0.2917477378691618
0.29292929292929293	0.2956934509666669
0.30303030303030304	0.29960516952847804
0.31313131313131315	0.30348667479055913
0.32323232323232326	0.3073414967458872
0.33333333333333337	0.31117294748384855
0.3434343434343435	0.3149841501242617
0.3535353535353536	0.31877806410917986
0.36363636363636365	0.32255750747333845
0.37373737373737376	0.32632517660241556
0.38383838383838387	0.3300836639001628
0.393939393939394	0.3338354737155336
0.4040404040404041	0.3375830368252925
0.4141414141414142	0.341328723723157
0.42424242424242425	0.3450748569310769
0.43434343434343436	0.3488237225199866
0.4444444444444445	0.35257758100499514
0.4545454545454546	0.3563386777624441
0.4646464646464647	0.36010925310279485
0.4747474747474748	0.36389155212333285
0.48484848484848486	0.3676878344577395
0.494949494949495	0.3715003840354033
0.5050505050505051	0.3753315189616909
0.5151515151515152	0.3791836016312143
0.5252525252525253	0.38305904918936234
0.5353535353535354	0.3869603444631117
0.5454545454545455	0.390890047490547
0.5555555555555556	0.39485080778985593
0.5656565656565657	0.3988453775232111
0.5757575757575758	0.4028766257293609
0.5858585858585859	0.4069475538216175
0.595959595959596	0.4110613125760433
0.6060606060606061	0.4152212208690709
0.6161616161616162	0.4194307864659283
0.6262626262626263	0.4236937292127517
0.6363636363636365	0.4280140070484292
0.6464646464646465	0.43239584532983466
0.6565656565656566	0.43684377005984565
0.6666666666666667	0.44136264572618333
0.6767676767676768	0.44595771860685446
0.686868686868687	0.4506346665829944
0.696969696969697	0.4553996567330555
0.7070707070707072	0.4602594122780211
0.7171717171717172	0.46522129082513664
0.7272727272727273	0.4702933763440983
0.7373737373737375	0.4754845879411272
0.7474747474747475	0.4808048093234656
0.7575757575757577	0.48626504394060116
0.7676767676767677	0.4918776022498378
0.7777777777777778	0.49765632952806477
0.787878787878788	0.5036168853509827
0.797979797979798	0.5097770896003999
0.8080808080808082	0.5161573551142364
0.8181818181818182	0.5227812345912968
0.8282828282828284	0.5296761202451525
0.8383838383838385	0.5368741507953096
0.8484848484848485	0.5444134046841141
0.8585858585858587	0.5523394959570128
0.8686868686868687	0.5607077487884179
0.8787878787878789	0.569586223864513
0.888888888888889	0.5790600339791848
0.8989898989898991	0.5892376741450782
0.9090909090909092	0.6002606196855851
0.9191919191919192	0.6123184668992175
0.9292929292929294	0.6256739936920921
0.9393939393939394	0.6407071958567986
0.9494949494949496	0.657998825926729
0.9595959595959597	0.6785058962706497
0.9696969696969697	0.7039874861535176
0.9797979797979799	0.7382954983655468
0.98989898989899	0.7932872664787621
1.0	1.4950984838461436


==> data/zoc-x_naka5-y_naka5-snrx-5.0-snry5.0.dat <==
t	capac
0.0	0.0
0.010101010101010102	0.11250382458067983
0.020202020202020204	0.13355494715579005
0.030303030303030304	0.14821456794731222
0.04040404040404041	0.1599230427483112
0.05050505050505051	0.16988274148611973
0.06060606060606061	0.1786700716907745
0.07070707070707072	0.1866104742202332
0.08080808080808081	0.19390751156114536
0.09090909090909091	0.20069785132370688
0.10101010101010102	0.2070781549601509
0.11111111111111112	0.2131195821312356
0.12121212121212122	0.21887621288127346
0.13131313131313133	0.22439022792769245
0.14141414141414144	0.22969524603590397
0.15151515151515152	0.23481855770108104
0.16161616161616163	0.2397826687250542
0.17171717171717174	0.24460639634423287
0.18181818181818182	0.24930566610894242
0.19191919191919193	0.25389410319535366
0.20202020202020204	0.2583834791622036
0.21212121212121213	0.2627840549405874
0.22222222222222224	0.26710484796225564
0.23232323232323235	0.2713538429148772
0.24242424242424243	0.275538159987972
0.25252525252525254	0.2796641906374124
0.26262626262626265	0.28373770823227035
0.27272727272727276	0.2877639590664947
0.2828282828282829	0.2917477378691618
0.29292929292929293	0.2956934509666669
0.30303030303030304	0.29960516952847804
0.31313131313131315	0.30348667479055913
0.32323232323232326	0.3073414967458872
0.33333333333333337	0.31117294748384855
0.3434343434343435	0.3149841501242617
0.3535353535353536	0.31877806410917986
0.36363636363636365	0.32255750747333845
0.37373737373737376	0.32632517660241556
0.38383838383838387	0.3300836639001628
0.393939393939394	0.3338354737155336
0.4040404040404041	0.3375830368252925
0.4141414141414142	0.341328723723157
0.42424242424242425	0.3450748569310769
0.43434343434343436	0.3488237225199866
0.4444444444444445	0.35257758100499514
0.4545454545454546	0.3563386777624441
0.4646464646464647	0.36010925310279485
0.4747474747474748	0.36389155212333285
0.48484848484848486	0.3676878344577395
0.494949494949495	0.3715003840354033
0.5050505050505051	0.3753315189616909
0.5151515151515152	0.3791836016312143
0.5252525252525253	0.38305904918936234
0.5353535353535354	0.3869603444631117
0.5454545454545455	0.390890047490547
0.5555555555555556	0.39485080778985593
0.5656565656565657	0.3988453775232111
0.5757575757575758	0.4028766257293609
0.5858585858585859	0.4069475538216175
0.595959595959596	0.4110613125760433
0.6060606060606061	0.4152212208690709
0.6161616161616162	0.4194307864659283
0.6262626262626263	0.4236937292127517
0.6363636363636365	0.4280140070484292
0.6464646464646465	0.43239584532983466
0.6565656565656566	0.43684377005984565
0.6666666666666667	0.44136264572618333
0.6767676767676768	0.44595771860685446
0.686868686868687	0.4506346665829944
0.696969696969697	0.4553996567330555
0.7070707070707072	0.4602594122780211
0.7171717171717172	0.46522129082513664
0.7272727272727273	0.4702933763440983
0.7373737373737375	0.4754845879411272
0.7474747474747475	0.4808048093234656
0.7575757575757577	0.48626504394060116
0.7676767676767677	0.4918776022498378
0.7777777777777778	0.49765632952806477
0.787878787878788	0.5036168853509827
0.797979797979798	0.5097770896003999
0.8080808080808082	0.5161573551142364
0.8181818181818182	0.5227812345912968
0.8282828282828284	0.5296761202451525
0.8383838383838385	0.5368741507953096
0.8484848484848485	0.5444134046841141
0.8585858585858587	0.5523394959570128
0.8686868686868687	0.5607077487884179
0.8787878787878789	0.569586223864513
0.888888888888889	0.5790600339791848
0.8989898989898991	0.5892376741450782
0.9090909090909092	0.6002606196855851
0.9191919191919192	0.6123184668992175
0.9292929292929294	0.6256739936920921
0.9393939393939394	0.6407071958567986
0.9494949494949496	0.657998825926729
0.9595959595959597	0.6785058962706497
0.9696969696969697	0.7039874861535176
0.9797979797979799	0.7382954983655468
0.98989898989899	0.7932872664787621
1.0	1.2585486075750418


==> data/zoc-x_naka5-y_naka5-snrx0-snry0.dat <==
t	capac
0.0	0.0
0.010101010101010102	0.32937603890553563
0.020202020202020204	0.3859503752658495
0.030303030303030304	0.42454532097328607
0.04040404040404041	0.4549191978535808
0.05050505050505051	0.48045178087544516
0.06060606060606061	0.5027530025086772
0.07070707070707072	0.5227272141176112
0.08080808080808081	0.5409376481841955
0.09090909090909091	0.5577610122867788
0.10101010101010102	0.5734628255729085
0.11111111111111112	0.5882379326930055
0.12121212121212122	0.6022339647758631
0.13131313131313133	0.6155657342132417
0.14141414141414144	0.6283244875152219
0.15151515151515152	0.6405840852604069
0.16161616161616163	0.6524052644020277
0.17171717171717174	0.6638386594643504
0.18181818181818182	0.6749269950981082
0.19191919191919193	0.6857067103010488
0.20202020202020204	0.69620918357358
0.21212121212121213	0.70646167200615
0.22222222222222224	0.7164880414981885
0.23232323232323235	0.7263093419515547
0.24242424242424243	0.7359442656924194
0.25252525252525254	0.7454095167572158
0.26262626262626265	0.7547201113118259
0.27272727272727276	0.763889624276825
0.2828282828282829	0.772930393510041
0.29292929292929293	0.7818536901950759
0.30303030303030304	0.790669862096632
0.31313131313131315	0.7993884548641599
0.32323232323232326	0.8080183154525116
0.33333333333333337	0.8165676808826795
0.3434343434343435	0.8250442549172747
0.3535353535353536	0.8334552747238615
0.36363636363636365	0.8418075692083754
0.37373737373737376	0.8501076103939583
0.38383838383838387	0.858361558978088
0.393939393939394	0.8665753050082358
0.4040404040404041	0.874754504462477
0.4141414141414142	0.8829046123982243
0.42424242424242425	0.89103091323321
0.43434343434343436	0.8991385486432012
0.4444444444444445	0.907232543496947
0.4545454545454546	0.9153178301976806
0.4646464646464647	0.9233992717599097
0.4747474747474748	0.9314816839185374
0.48484848484848486	0.9395698565432725
0.494949494949495	0.9476685746138467
0.5050505050505051	0.9557826390000651
0.5151515151515152	0.9639168872847348
0.5252525252525253	0.97207621486675
0.5353535353535354	0.9802655965860428
0.5454545454545455	0.9884901091218167
0.5555555555555556	0.9967549544307815
0.5656565656565657	1.0050654845135532
0.5757575757575758	1.0134272278256187
0.5858585858585859	1.0218459176854415
0.595959595959596	1.030327523077562
0.6060606060606061	1.0388782823048377
0.6161616161616162	1.0475047400133488
0.6262626262626263	1.0562137881989002
0.6363636363636365	1.0650127119091546
0.6464646464646465	1.073909240484923
0.6565656565656566	1.0829116053441379
0.6666666666666667	1.0920286055104689
0.6767676767676768	1.1012696823357488
0.686868686868687	1.1106450051749601
0.696969696969697	1.1201655701625155
0.7070707070707072	1.1298433147329925
0.7171717171717172	1.139691251160728
0.7272727272727273	1.1497236232047712
0.7373737373737375	1.1599560909989868
0.7474747474747475	1.1704059507053783
0.7575757575757577	1.1810923972693688
0.7676767676767677	1.1920368410456774
0.7777777777777778	1.2032632923423345
0.787878787878788	1.2147988324083012
0.797979797979798	1.2266741955853375
0.8080808080808082	1.2389244960378258
0.8181818181818182	1.2515901448620064
0.8282828282828284	1.2647180213304896
0.8383838383838385	1.278362988540531
0.8484848484848485	1.2925898837026841
0.8585858585858587	1.3074761749625283
0.8686868686868687	1.323115574248672
0.8787878787878789	1.3396230547123702
0.888888888888889	1.3571419893412584
0.8989898989898991	1.375854596493806
0.9090909090909092	1.3959977367046932
0.9191919191919192	1.4178877610034861
0.9292929292929294	1.4419615117981164
0.9393939393939394	1.4688481209708857
0.9494949494949496	1.4928620066458482
0.9595959595959597	1.4983388803269848
0.9696969696969697	1.503813080499823
0.9797979797979799	1.5092854331636696
0.98989898989899	1.5147567623871094
1.0	1.5202278912088356


==> data/zoc-x_naka5-y_naka5-snrx0.0-snry5.0.dat <==
t	capac
0.0	0.0
0.010101010101010102	0.32937603890553563
0.020202020202020204	0.3859503752658495
0.030303030303030304	0.42454532097328607
0.04040404040404041	0.4549191978535808
0.05050505050505051	0.48045178087544516
0.06060606060606061	0.5027530025086772
0.07070707070707072	0.5227272141176112
0.08080808080808081	0.5409376481841955
0.09090909090909091	0.5577610122867788
0.10101010101010102	0.5734628255729085
0.11111111111111112	0.5882379326930055
0.12121212121212122	0.6022339647758631
0.13131313131313133	0.6155657342132417
0.14141414141414144	0.6283244875152219
0.15151515151515152	0.6405840852604069
0.16161616161616163	0.6524052644020277
0.17171717171717174	0.6638386594643504
0.18181818181818182	0.6749269950981082
0.19191919191919193	0.6857067103010488
0.20202020202020204	0.69620918357358
0.21212121212121213	0.70646167200615
0.22222222222222224	0.7164880414981885
0.23232323232323235	0.7263093419515547
0.24242424242424243	0.7359442656924194
0.25252525252525254	0.7454095167572158
0.26262626262626265	0.7547201113118259
0.27272727272727276	0.763889624276825
0.2828282828282829	0.772930393510041
0.29292929292929293	0.7818536901950759
0.30303030303030304	0.790669862096632
0.31313131313131315	0.7993884548641599
0.32323232323232326	0.8080183154525116
0.33333333333333337	0.8165676808826795
0.3434343434343435	0.8250442549172747
0.3535353535353536	0.8334552747238615
0.36363636363636365	0.8418075692083754
0.37373737373737376	0.8501076103939583
0.38383838383838387	0.858361558978088
0.393939393939394	0.8665753050082358
0.4040404040404041	0.874754504462477
0.4141414141414142	0.8829046123982243
0.42424242424242425	0.89103091323321
0.43434343434343436	0.8991385486432012
0.4444444444444445	0.907232543496947
0.4545454545454546	0.9153178301976806
0.4646464646464647	0.9233992717599097
0.4747474747474748	0.9314816839185374
0.48484848484848486	0.9395698565432725
0.494949494949495	0.9476685746138467
0.5050505050505051	0.9557826390000651
0.5151515151515152	0.9639168872847348
0.5252525252525253	0.97207621486675
0.5353535353535354	0.9802655965860428
0.5454545454545455	0.9884901091218167
0.5555555555555556	0.9967549544307815
0.5656565656565657	1.0050654845135532
0.5757575757575758	1.0134272278256187
0.5858585858585859	1.0218459176854415
0.595959595959596	1.030327523077562
0.6060606060606061	1.0388782823048377
0.6161616161616162	1.0475047400133488
0.6262626262626263	1.0562137881989002
0.6363636363636365	1.0650127119091546
0.6464646464646465	1.073909240484923
0.6565656565656566	1.0829116053441379
0.6666666666666667	1.0920286055104689
0.6767676767676768	1.1012696823357488
0.686868686868687	1.1106450051749601
0.696969696969697	1.1201655701625155
0.7070707070707072	1.1298433147329925
0.7171717171717172	1.139691251160728
0.7272727272727273	1.1497236232047712
0.7373737373737375	1.1599560909989868
0.7474747474747475	1.1704059507053783
0.7575757575757577	1.1810923972693688
0.7676767676767677	1.1920368410456774
0.7777777777777778	1.2032632923423345
0.787878787878788	1.2147988324083012
0.797979797979798	1.2266741955853375
0.8080808080808082	1.2389244960378258
0.8181818181818182	1.2515901448620064
0.8282828282828284	1.2647180213304896
0.8383838383838385	1.278362988540531
0.8484848484848485	1.2925898837026841
0.8585858585858587	1.3074761749625283
0.8686868686868687	1.323115574248672
0.8787878787878789	1.3396230547123702
0.888888888888889	1.3571419893412584
0.8989898989898991	1.375854596493806
0.9090909090909092	1.3959977367046932
0.9191919191919192	1.4178877610034861
0.9292929292929294	1.4419615117981164
0.9393939393939394	1.4688481209708857
0.9494949494949496	1.4995046853230733
0.9595959595959597	1.5355000261903013
0.9696969696969697	1.5796994821161288
0.9797979797979799	1.6383267843607023
0.98989898989899	1.7303177251953408
1.0	2.0250707055072588


==> data/zoc-x_naka5-y_naka5-snrx5.0-snry5.0.dat <==
t	capac
0.0	0.0
0.010101010101010102	0.8568095195404292
0.020202020202020204	0.9781478589409555
0.030303030303030304	1.0579503518996123
0.04040404040404041	1.1192070225328161
0.05050505050505051	1.1697136892813196
0.06060606060606061	1.2131297071339309
0.07070707070707072	1.2514870653321697
0.08080808080808081	1.2860391742121657
0.09090909090909091	1.3176174124140234
0.10101010101010102	1.3468034674433327
0.11111111111111112	1.3740213627466151
0.12121212121212122	1.3995904162893242
0.13131313131313133	1.4237575512607488
0.14141414141414144	1.4467179587259713
0.15151515151515152	1.4686288330792878
0.16161616161616163	1.4896188039454004
0.17171717171717174	1.5097945943580247
0.18181818181818182	1.5292458341937625
0.19191919191919193	1.54804861294319
0.20202020202020204	1.5662681502993039
0.21212121212121213	1.5839608363823734
0.22222222222222224	1.6011758131054485
0.23232323232323235	1.6179562159391077
0.24242424242424243	1.634340160563995
0.25252525252525254	1.650361535281191
0.26262626262626265	1.6660506437077849
0.27272727272727276	1.6814347307854773
0.2828282828282829	1.6965384169137647
0.29292929292929293	1.7113840590661022
0.30303030303030304	1.7259920533782658
0.31313131313131315	1.740381090453268
0.32323232323232326	1.7545683721908847
0.33333333333333337	1.7685697971019612
0.3434343434343435	1.7824001196529438
0.3535353535353536	1.7960730880935027
0.36363636363636365	1.8096015643695573
0.37373737373737376	1.822997629056877
0.38383838383838387	1.8362726737236728
0.393939393939394	1.8494374827120215
0.4040404040404041	1.8625023059935708
0.4141414141414142	1.8754769244865388
0.42424242424242425	1.8883707090046657
0.43434343434343436	1.9011926738339295
0.4444444444444445	1.9139515257912896
0.4545454545454546	1.9266557095051537
0.4646464646464647	1.9393134495647946
0.4747474747474748	1.9519327901117192
0.48484848484848486	1.9645216323871277
0.494949494949495	1.9770877707037957
0.5050505050505051	1.9896389272762358
0.5151515151515152	2.002182786318687
0.5252525252525253	2.0147270278053484
0.5353535353535354	2.0272793612809195
0.5454545454545455	2.039847560111622
0.5555555555555556	2.0524394965776285
0.5656565656565657	2.065063178227614
0.5757575757575758	2.077726785945611
0.5858585858585859	2.0904387142208236
0.595959595959596	2.103207614163807
0.6060606060606061	2.1160424398798057
0.6161616161616162	2.1289524988945705
0.6262626262626263	2.141947507433289
0.6363636363636365	2.15503765148394
0.6464646464646465	2.1682336547382772
0.6565656565656566	2.181546854704454
0.6666666666666667	2.1949892885350297
0.6767676767676768	2.208573790425624
0.686868686868687	2.2223141028301474
0.696969696969697	2.2362250042308003
0.7070707070707072	2.250322456825371
0.7171717171717172	2.264623778291358
0.7272727272727273	2.2791478428116214
0.7373737373737375	2.2939153178754252
0.7474747474747475	2.3089489451072027
0.7575757575757577	2.324273875670664
0.7676767676767677	2.3399180738572953
0.7777777777777778	2.355912806596779
0.787878787878788	2.372293242261027
0.797979797979798	2.3890991899226206
0.8080808080808082	2.4063760211495593
0.8181818181818182	2.424175831968198
0.8282828282828284	2.4425589251445508
0.8383838383838385	2.4615957261559887
0.8484848484848485	2.481369296260333
0.8585858585858587	2.5019786831777413
0.8686868686868687	2.5235434718335608
0.8787878787878789	2.5462100961184277
0.888888888888889	2.5701608066878805
0.8989898989898991	2.595626773867451
0.9090909090909092	2.622907872120914
0.9191919191919192	2.6524037480802645
0.9292929292929294	2.684664988982894
0.9393939393939394	2.720482541169499
0.9494949494949496	2.7522883433105796
0.9595959595959597	2.759518430609363
0.9696969696969697	2.766736236001432
0.9797979797979799	2.77394291357959
0.98989898989899	2.7811396090987657
1.0	2.788327461264226

